Model selection and sensitivity analysis in the biomechanics of soft tissues: a case study on the human knee meniscus

Soft tissues - such as ligaments and tendons - primarily consist of solid (collagen, predominantly) and liquid phases. Understanding the interaction between such components and how they change under physiological loading sets the basis for elucidating the essential link between their internal structure and mechanical behaviour. In fact, the internal heterogeneous structure of this kind of tissues leads to a wide range of mechanical behaviours, which then determine their own function(s). Characterising these behaviours implies an important experimental effort in terms of tissue harvesting, samples preparation and implementation of testing protocols - which, often, are not standardised. These issues lead to several difficulties in both collecting and providing comparable and reliable information. In order to model the behaviours of heterogeneous tissues and identify material parameters, a large volume of reproducible experimental data is required; unfortunately, such an amount of information is often not available. In reality, most of the studies that are focused on the identification of material parameters, are largely based on small sets of experimental data, which present a large variability. Such a large variability opens on to uncertainties in the estimation of material parameters, as reported in the literature. Hence, the use of a rigorous probabilistic framework, that is able to address uncertainties due to paucity of data, is of paramount importance in the field of biomechanics; in this perspective, Bayesian inference represents a promising approach. This study was focused on the analysis of the knee meniscus as a paradigmatic example of human soft tissue.

==> Confined_Compression_Creep_Compliance_Experimental_Data.txt <==
% t [s] 	 J [1/MPa] 
 1.944500e-01  	 5.018000e-03 
 4.972000e-01  	 8.406000e-03 
 9.603000e-01  	 1.226000e-02 
 1.874800e+00  	 1.425500e-02 
 4.646000e+00  	 2.036800e-02 
 9.158000e+00  	 2.242400e-02 
 1.761500e+01  	 2.831200e-02 
 3.920700e+01  	 3.899700e-02 
 8.242000e+01  	 5.449600e-02 
 1.526300e+02  	 6.793500e-02 
 3.712700e+02  	 8.898600e-02 
 7.283000e+02  	 1.140640e-01 
 1.407500e+03  	 1.432670e-01 
 3.431400e+03  	 1.966440e-01 
 6.679000e+03  	 2.368950e-01 
 1.370600e+04  	 2.696560e-01 


==> Confined_Compression_Creep_Compliance_Fitting_Results.txt <==
% t [s] 	 J [1/MPa] 
 1.000000e-07 	 3.044423e-03 
 1.089550e-07 	 3.044423e-03 
 1.187119e-07 	 3.044423e-03 
 1.293426e-07 	 3.044423e-03 
 1.409252e-07 	 3.044424e-03 
 1.535451e-07 	 3.044424e-03 
 1.672951e-07 	 3.044424e-03 
 1.822764e-07 	 3.044424e-03 
 1.985992e-07 	 3.044424e-03 
 2.163838e-07 	 3.044425e-03 
 2.357610e-07 	 3.044425e-03 
 2.568734e-07 	 3.044425e-03 
 2.798764e-07 	 3.044425e-03 
 3.049394e-07 	 3.044426e-03 
 3.322467e-07 	 3.044426e-03 
 3.619994e-07 	 3.044426e-03 
 3.944165e-07 	 3.044427e-03 
 4.297365e-07 	 3.044427e-03 
 4.682195e-07 	 3.044428e-03 
 5.101486e-07 	 3.044428e-03 
 5.558324e-07 	 3.044429e-03 
 6.056072e-07 	 3.044430e-03 
 6.598394e-07 	 3.044430e-03 
 7.189281e-07 	 3.044431e-03 
 7.833081e-07 	 3.044432e-03 
 8.534534e-07 	 3.044433e-03 
 9.298802e-07 	 3.044434e-03 
 1.013151e-06 	 3.044435e-03 
 1.103879e-06 	 3.044436e-03 
 1.202731e-06 	 3.044437e-03 
 1.310436e-06 	 3.044439e-03 
 1.427786e-06 	 3.044440e-03 
 1.555644e-06 	 3.044442e-03 
 1.694952e-06 	 3.044443e-03 
 1.846735e-06 	 3.044445e-03 
 2.012110e-06 	 3.044447e-03 
 2.192295e-06 	 3.044450e-03 
 2.388615e-06 	 3.044452e-03 
 2.602516e-06 	 3.044455e-03 
 2.835571e-06 	 3.044458e-03 
 3.089497e-06 	 3.044461e-03 
 3.366161e-06 	 3.044465e-03 
 3.667601e-06 	 3.044469e-03 
 3.996035e-06 	 3.044473e-03 
 4.353880e-06 	 3.044477e-03 
 4.743771e-06 	 3.044482e-03 
 5.168576e-06 	 3.044488e-03 
 5.631422e-06 	 3.044493e-03 
 6.135716e-06 	 3.044500e-03 
 6.685170e-06 	 3.044507e-03 
 7.283828e-06 	 3.044515e-03 
 7.936095e-06 	 3.044523e-03 
 8.646773e-06 	 3.044532e-03 
 9.421092e-06 	 3.044542e-03 
 1.026475e-05 	 3.044552e-03 
 1.118396e-05 	 3.044564e-03 
 1.218548e-05 	 3.044577e-03 
 1.327670e-05 	 3.044591e-03 
 1.446562e-05 	 3.044606e-03 
 1.576102e-05 	 3.044622e-03 
 1.717242e-05 	 3.044640e-03 
 1.871021e-05 	 3.044660e-03 
 2.038572e-05 	 3.044681e-03 
 2.221126e-05 	 3.044704e-03 
 2.420028e-05 	 3.044730e-03 
 2.636741e-05 	 3.044757e-03 
 2.872862e-05 	 3.044787e-03 
 3.130127e-05 	 3.044820e-03 
 3.410430e-05 	 3.044856e-03 
 3.715834e-05 	 3.044895e-03 
 4.048587e-05 	 3.044937e-03 
 4.411139e-05 	 3.044983e-03 
 4.806156e-05 	 3.045033e-03 
 5.236548e-05 	 3.045088e-03 
 5.705481e-05 	 3.045148e-03 
 6.216408e-05 	 3.045213e-03 
 6.773087e-05 	 3.045284e-03 
 7.379618e-05 	 3.045361e-03 
 8.040463e-05 	 3.045445e-03 
 8.760487e-05 	 3.045536e-03 
 9.544989e-05 	 3.045636e-03 
 1.039974e-04 	 3.045745e-03 
 1.133104e-04 	 3.045863e-03 
 1.234574e-04 	 3.045992e-03 
 1.345130e-04 	 3.046133e-03 
 1.465586e-04 	 3.046286e-03 
 1.596830e-04 	 3.046453e-03 
 1.739826e-04 	 3.046635e-03 
 1.895627e-04 	 3.046833e-03 
 2.065381e-04 	 3.047049e-03 
 2.250336e-04 	 3.047285e-03 
 2.451854e-04 	 3.047541e-03 
 2.671417e-04 	 3.047820e-03 
 2.910643e-04 	 3.048125e-03 
 3.171291e-04 	 3.048456e-03 
 3.455281e-04 	 3.048817e-03 
 3.764701e-04 	 3.049211e-03 
 4.101831e-04 	 3.049640e-03 
 4.469150e-04 	 3.050107e-03 
 4.869363e-04 	 3.050616e-03 
 5.305414e-04 	 3.051170e-03 
 5.780515e-04 	 3.051774e-03 
 6.298160e-04 	 3.052433e-03 
 6.862161e-04 	 3.053150e-03 
 7.476668e-04 	 3.053931e-03 
 8.146204e-04 	 3.054782e-03 
 8.875697e-04 	 3.055710e-03 
 9.670516e-04 	 3.056720e-03 
 1.053651e-03 	 3.057821e-03 
 1.148006e-03 	 3.059021e-03 
 1.250810e-03 	 3.060327e-03 
 1.362820e-03 	 3.061751e-03 
 1.484860e-03 	 3.063301e-03 
 1.617830e-03 	 3.064991e-03 
 1.762707e-03 	 3.066832e-03 
 1.920557e-03 	 3.068837e-03 
 2.092543e-03 	 3.071021e-03 
 2.279930e-03 	 3.073401e-03 
 2.484098e-03 	 3.075993e-03 
 2.706550e-03 	 3.078817e-03 
 2.948921e-03 	 3.081894e-03 
 3.212997e-03 	 3.085245e-03 
 3.500721e-03 	 3.088895e-03 
 3.814211e-03 	 3.092871e-03 
 4.155774e-03 	 3.097202e-03 
 4.527924e-03 	 3.101920e-03 
 4.933400e-03 	 3.107058e-03 
 5.375186e-03 	 3.112654e-03 
 5.856535e-03 	 3.118750e-03 
 6.380988e-03 	 3.125388e-03 
 6.952406e-03 	 3.132617e-03 
 7.574994e-03 	 3.140490e-03 
 8.253335e-03 	 3.149063e-03 
 8.992422e-03 	 3.158398e-03 
 9.797694e-03 	 3.168563e-03 
 1.067508e-02 	 3.179630e-03 
 1.163103e-02 	 3.191679e-03 
 1.267259e-02 	 3.204796e-03 
 1.380742e-02 	 3.219074e-03 
 1.504388e-02 	 3.234616e-03 
 1.639106e-02 	 3.251531e-03 
 1.785888e-02 	 3.269939e-03 
 1.945814e-02 	 3.289969e-03 
 2.120062e-02 	 3.311763e-03 
 2.309914e-02 	 3.335472e-03 
 2.516767e-02 	 3.361261e-03 
 2.742144e-02 	 3.389309e-03 
 2.987703e-02 	 3.419808e-03 
 3.255252e-02 	 3.452967e-03 
 3.546760e-02 	 3.489010e-03 
 3.864372e-02 	 3.528181e-03 
 4.210427e-02 	 3.570742e-03 
 4.587471e-02 	 3.616973e-03 
 4.998280e-02 	 3.667178e-03 
 5.445876e-02 	 3.721682e-03 
 5.933554e-02 	 3.780835e-03 
 6.464905e-02 	 3.845011e-03 
 7.043837e-02 	 3.914609e-03 
 7.674613e-02 	 3.990057e-03 
 8.361876e-02 	 4.071809e-03 
 9.110682e-02 	 4.160349e-03 
 9.926544e-02 	 4.256188e-03 
 1.081547e-01 	 4.359867e-03 
 1.178399e-01 	 4.471959e-03 
 1.283925e-01 	 4.593060e-03 
 1.398901e-01 	 4.723798e-03 
 1.524172e-01 	 4.864823e-03 
 1.660662e-01 	 5.016810e-03 
 1.809374e-01 	 5.180452e-03 
 1.971404e-01 	 5.356459e-03 
 2.147943e-01 	 5.545547e-03 
 2.340292e-01 	 5.748437e-03 
 2.549865e-01 	 5.965842e-03 
 2.778206e-01 	 6.198459e-03 
 3.026994e-01 	 6.446954e-03 
 3.298062e-01 	 6.711953e-03 
 3.593403e-01 	 6.994021e-03 
 3.915193e-01 	 7.293644e-03 
 4.265799e-01 	 7.611214e-03 
 4.647801e-01 	 7.946999e-03 
 5.064012e-01 	 8.301124e-03 
 5.517495e-01 	 8.673543e-03 
 6.011587e-01 	 9.064018e-03 
 6.549925e-01 	 9.472084e-03 
 7.136471e-01 	 9.897033e-03 
 7.775543e-01 	 1.033789e-02 
 8.471843e-01 	 1.079338e-02 
 9.230497e-01 	 1.126196e-02 
 1.005709e+00 	 1.174175e-02 
 1.095770e+00 	 1.223060e-02 
 1.193897e+00 	 1.272607e-02 
 1.300810e+00 	 1.322551e-02 
 1.417298e+00 	 1.372606e-02 
 1.544217e+00 	 1.422475e-02 
 1.682501e+00 	 1.471859e-02 
 1.833170e+00 	 1.520470e-02 
 1.997330e+00 	 1.568038e-02 
 2.176191e+00 	 1.614328e-02 
 2.371069e+00 	 1.659154e-02 
 2.583399e+00 	 1.702390e-02 
 2.814742e+00 	 1.743985e-02 
 3.066802e+00 	 1.783968e-02 
 3.341435e+00 	 1.822457e-02 
 3.640661e+00 	 1.859658e-02 
 3.966682e+00 	 1.895861e-02 
 4.321899e+00 	 1.931434e-02 
 4.708925e+00 	 1.966804e-02 
 5.130610e+00 	 2.002445e-02 
 5.590056e+00 	 2.038856e-02 
 6.090646e+00 	 2.076541e-02 
 6.636064e+00 	 2.115997e-02 
 7.230324e+00 	 2.157694e-02 
 7.877800e+00 	 2.202074e-02 
 8.583257e+00 	 2.249538e-02 
 9.351888e+00 	 2.300458e-02 
 1.018935e+01 	 2.355170e-02 
 1.110181e+01 	 2.413990e-02 
 1.209598e+01 	 2.477214e-02 
 1.317917e+01 	 2.545126e-02 
 1.435937e+01 	 2.618001e-02 
 1.564525e+01 	 2.696108e-02 
 1.704628e+01 	 2.779708e-02 
 1.857278e+01 	 2.869051e-02 
 2.023597e+01 	 2.964374e-02 
 2.204810e+01 	 3.065897e-02 
 2.402251e+01 	 3.173815e-02 
 2.617373e+01 	 3.288291e-02 
 2.851759e+01 	 3.409455e-02 
 3.107134e+01 	 3.537388e-02 
 3.385378e+01 	 3.672122e-02 
 3.688539e+01 	 3.813629e-02 
 4.018848e+01 	 3.961812e-02 
 4.378736e+01 	 4.116502e-02 
 4.770852e+01 	 4.277453e-02 
 5.198083e+01 	 4.444334e-02 
 5.663571e+01 	 4.616732e-02 
 6.170744e+01 	 4.794154e-02 
 6.723335e+01 	 4.976030e-02 
 7.325410e+01 	 5.161725e-02 
 7.981401e+01 	 5.350557e-02 
 8.696136e+01 	 5.541813e-02 
 9.474876e+01 	 5.734778e-02 
 1.032335e+02 	 5.928771e-02 
 1.124781e+02 	 6.123172e-02 
 1.225505e+02 	 6.317469e-02 
 1.335249e+02 	 6.511295e-02 
 1.454821e+02 	 6.704468e-02 
 1.585100e+02 	 6.897023e-02 
 1.727046e+02 	 7.089237e-02 
 1.881703e+02 	 7.281649e-02 
 2.050210e+02 	 7.475054e-02 
 2.233806e+02 	 7.670489e-02 
 2.433844e+02 	 7.869204e-02 
 2.651794e+02 	 8.072609e-02 
 2.889263e+02 	 8.282223e-02 
 3.147996e+02 	 8.499600e-02 
 3.429900e+02 	 8.726265e-02 
 3.737048e+02 	 8.963652e-02 
 4.071700e+02 	 9.213049e-02 
 4.436321e+02 	 9.475562e-02 
 4.833594e+02 	 9.752087e-02 
 5.266443e+02 	 1.004331e-01 
 5.738053e+02 	 1.034970e-01 
 6.251896e+02 	 1.067152e-01 
 6.811754e+02 	 1.100887e-01 
 7.421747e+02 	 1.136165e-01 
 8.086365e+02 	 1.172962e-01 
 8.810500e+02 	 1.211241e-01 
 9.599481e+02 	 1.250949e-01 
 1.045911e+03 	 1.292026e-01 
 1.139573e+03 	 1.334399e-01 
 1.241622e+03 	 1.377989e-01 
 1.352809e+03 	 1.422714e-01 
 1.473953e+03 	 1.468489e-01 
 1.605946e+03 	 1.515230e-01 
 1.749758e+03 	 1.562859e-01 
 1.906449e+03 	 1.611305e-01 
 2.077172e+03 	 1.660505e-01 
 2.263183e+03 	 1.710407e-01 
 2.465851e+03 	 1.760967e-01 
 2.686668e+03 	 1.812147e-01 
 2.927260e+03 	 1.863908e-01 
 3.189396e+03 	 1.916207e-01 
 3.475007e+03 	 1.968986e-01 
 3.786194e+03 	 2.022163e-01 
 4.125248e+03 	 2.075622e-01 
 4.494664e+03 	 2.129205e-01 
 4.897161e+03 	 2.182708e-01 
 5.335702e+03 	 2.235873e-01 
 5.813515e+03 	 2.288396e-01 
 6.334116e+03 	 2.339923e-01 
 6.901336e+03 	 2.390070e-01 
 7.519351e+03 	 2.438426e-01 
 8.192710e+03 	 2.484579e-01 
 8.926367e+03 	 2.528126e-01 
 9.725724e+03 	 2.568699e-01 
 1.059666e+04 	 2.605980e-01 
 1.154560e+04 	 2.639721e-01 
 1.257950e+04 	 2.669757e-01 
 1.370600e+04 	 2.696016e-01 


==> HGO_P_Walking_Anterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 9.958300e-03 
 2.559000e-01 	 1.678264e-02 	 1.012180e-02 
 5.118000e-01 	 3.356528e-02 	 1.027078e-02 
 8.965000e-01 	 5.879498e-02 	 1.043936e-02 
 1.281200e+00 	 8.402469e-02 	 1.058500e-02 
 2.228500e+00 	 1.461513e-01 	 1.072040e-02 
 2.788500e+00 	 1.828776e-01 	 1.083508e-02 
 3.348400e+00 	 2.195975e-01 	 1.093608e-02 
 3.976600e+00 	 2.607966e-01 	 1.097968e-02 
 4.604800e+00 	 3.019957e-01 	 1.100714e-02 
 5.238600e+00 	 3.435621e-01 	 1.100456e-02 
 5.872400e+00 	 3.851284e-01 	 1.099032e-02 
 6.499700e+00 	 4.262685e-01 	 1.095950e-02 
 7.127200e+00 	 4.674217e-01 	 1.092772e-02 
 7.743100e+00 	 5.078142e-01 	 1.089126e-02 
 8.359100e+00 	 5.482132e-01 	 1.086740e-02 
 8.904400e+00 	 5.839755e-01 	 1.084952e-02 
 9.449700e+00 	 6.197378e-01 	 1.084016e-02 
 1.031500e+01 	 6.764866e-01 	 1.083582e-02 
 1.070890e+01 	 7.023197e-01 	 1.082668e-02 
 1.110280e+01 	 7.281527e-01 	 1.080716e-02 
 1.146700e+01 	 7.520380e-01 	 1.076838e-02 
 1.183140e+01 	 7.759364e-01 	 1.073350e-02 
 1.231680e+01 	 8.077703e-01 	 1.069426e-02 
 1.323210e+01 	 8.677982e-01 	 1.063624e-02 
 1.448410e+01 	 9.499079e-01 	 1.060160e-02 
 1.524790e+01 	 1.000000e+00 	 1.049080e-02 


==> HGO_P_Walking_Anterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.116720e-02 
 2.119000e-01 	 1.954166e-02 	 1.089187e-02 
 4.241000e-01 	 3.911099e-02 	 1.071996e-02 
 6.940000e-01 	 6.400148e-02 	 1.051386e-02 
 9.640000e-01 	 8.890119e-02 	 1.036676e-02 
 1.269200e+00 	 1.170471e-01 	 1.042514e-02 
 1.575000e+00 	 1.452483e-01 	 1.061496e-02 
 1.917300e+00 	 1.768156e-01 	 1.088076e-02 
 2.259600e+00 	 2.083829e-01 	 1.122136e-02 
 2.515600e+00 	 2.319915e-01 	 1.150270e-02 
 2.771600e+00 	 2.556001e-01 	 1.159938e-02 
 3.027400e+00 	 2.791903e-01 	 1.149192e-02 
 3.295700e+00 	 3.039332e-01 	 1.121952e-02 
 3.563700e+00 	 3.286485e-01 	 1.088216e-02 
 3.832100e+00 	 3.534007e-01 	 1.048786e-02 
 4.103900e+00 	 3.784664e-01 	 1.081626e-02 
 4.375500e+00 	 4.035136e-01 	 1.081212e-02 
 4.647700e+00 	 4.286162e-01 	 1.100570e-02 
 5.048900e+00 	 4.656153e-01 	 1.130086e-02 
 5.448600e+00 	 5.024761e-01 	 1.162436e-02 
 5.851400e+00 	 5.396228e-01 	 1.179258e-02 
 6.254100e+00 	 5.767603e-01 	 1.214484e-02 
 7.058400e+00 	 6.509337e-01 	 1.345184e-02 
 7.365700e+00 	 6.792733e-01 	 1.458452e-02 
 7.674800e+00 	 7.077789e-01 	 1.679926e-02 
 7.874500e+00 	 7.261954e-01 	 1.831310e-02 
 8.071000e+00 	 7.443169e-01 	 2.011610e-02 
 8.523300e+00 	 7.860285e-01 	 2.152324e-02 
 8.880200e+00 	 8.189422e-01 	 2.281622e-02 
 9.234000e+00 	 8.515701e-01 	 2.310150e-02 
 1.020220e+01 	 9.408586e-01 	 2.413230e-02 
 1.084350e+01 	 1.000000e+00 	 2.375170e-02 


==> HGO_P_Walking_Central_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 5.780900e-03 
 4.018000e-01 	 3.399582e-02 	 5.963000e-03 
 5.677000e-01 	 4.803242e-02 	 6.153880e-03 
 7.335000e-01 	 6.206056e-02 	 6.361860e-03 
 1.004700e+00 	 8.500647e-02 	 6.607260e-03 
 1.275900e+00 	 1.079524e-01 	 6.867960e-03 
 1.966200e+00 	 1.663578e-01 	 7.129020e-03 
 2.358300e+00 	 1.995330e-01 	 7.397560e-03 
 2.750400e+00 	 2.327081e-01 	 7.652700e-03 
 3.170000e+00 	 2.682099e-01 	 7.877740e-03 
 3.589600e+00 	 3.037118e-01 	 8.096000e-03 
 4.025500e+00 	 3.405928e-01 	 8.311600e-03 
 4.461300e+00 	 3.774653e-01 	 8.514200e-03 
 4.905900e+00 	 4.150824e-01 	 8.697760e-03 
 5.350400e+00 	 4.526910e-01 	 8.859880e-03 
 5.777200e+00 	 4.888020e-01 	 8.998460e-03 
 6.204100e+00 	 5.249215e-01 	 9.112560e-03 
 6.590000e+00 	 5.575721e-01 	 9.199060e-03 
 6.976000e+00 	 5.902311e-01 	 9.261780e-03 
 7.639400e+00 	 6.463606e-01 	 9.294800e-03 
 7.913500e+00 	 6.695518e-01 	 9.293020e-03 
 8.187600e+00 	 6.927431e-01 	 9.247400e-03 
 8.378100e+00 	 7.088611e-01 	 9.162340e-03 
 8.568600e+00 	 7.249791e-01 	 8.932500e-03 
 8.862100e+00 	 7.498117e-01 	 8.590220e-03 
 9.450400e+00 	 7.995871e-01 	 8.205380e-03 
 1.044010e+01 	 8.833244e-01 	 7.727120e-03 
 1.112950e+01 	 9.416538e-01 	 7.185967e-03 
 1.181910e+01 	 1.000000e+00 	 6.678700e-03 


==> HGO_P_Walking_Central_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -5.025300e-03 
 1.758000e-01 	 2.207849e-02 	 -3.313067e-03 
 3.517000e-01 	 4.416954e-02 	 -1.277420e-03 
 5.608000e-01 	 7.043014e-02 	 5.359600e-04 
 7.698000e-01 	 9.667818e-02 	 2.236400e-03 
 9.960000e-01 	 1.250863e-01 	 3.734420e-03 
 1.222200e+00 	 1.534945e-01 	 4.888660e-03 
 1.489300e+00 	 1.870392e-01 	 5.845340e-03 
 1.756400e+00 	 2.205840e-01 	 6.726760e-03 
 1.975000e+00 	 2.480377e-01 	 7.477180e-03 
 2.194500e+00 	 2.756044e-01 	 7.868860e-03 
 2.414800e+00 	 3.032716e-01 	 7.906220e-03 
 2.654200e+00 	 3.333375e-01 	 7.806980e-03 
 2.893000e+00 	 3.633281e-01 	 7.602000e-03 
 3.132300e+00 	 3.933815e-01 	 7.305060e-03 
 3.369300e+00 	 4.231460e-01 	 7.246320e-03 
 3.606400e+00 	 4.529231e-01 	 7.439000e-03 
 3.844000e+00 	 4.827630e-01 	 7.455940e-03 
 4.182500e+00 	 5.252747e-01 	 7.254880e-03 
 4.521600e+00 	 5.678619e-01 	 6.834740e-03 
 4.833700e+00 	 6.070581e-01 	 7.232160e-03 
 5.145500e+00 	 6.462166e-01 	 7.548440e-03 
 5.692100e+00 	 7.148634e-01 	 8.548680e-03 
 5.894600e+00 	 7.402951e-01 	 9.746080e-03 
 6.095800e+00 	 7.655636e-01 	 1.125924e-02 
 6.212800e+00 	 7.802575e-01 	 1.216354e-02 
 6.329700e+00 	 7.949388e-01 	 1.322546e-02 
 6.571800e+00 	 8.253438e-01 	 1.376576e-02 
 6.785800e+00 	 8.522198e-01 	 1.410244e-02 
 6.999600e+00 	 8.790706e-01 	 1.300176e-02 
 7.587500e+00 	 9.529042e-01 	 1.208333e-02 
 7.962500e+00 	 1.000000e+00 	 7.448000e-03 


==> HGO_P_Walking_Circumferential_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.809650e-02 
 7.397000e-01 	 1.288124e-02 	 1.509077e-02 
 1.862300e+00 	 3.243035e-02 	 1.555254e-02 
 2.572800e+00 	 4.480310e-02 	 1.476236e-02 
 3.280300e+00 	 5.712360e-02 	 1.510716e-02 
 4.084400e+00 	 7.112631e-02 	 1.468290e-02 
 4.887900e+00 	 8.511857e-02 	 1.347406e-02 
 5.746800e+00 	 1.000756e-01 	 1.220214e-02 
 6.606500e+00 	 1.150465e-01 	 1.067058e-02 
 7.490900e+00 	 1.304476e-01 	 9.186820e-03 
 8.377500e+00 	 1.458870e-01 	 7.248520e-03 
 9.272700e+00 	 1.614761e-01 	 5.922380e-03 
 1.017060e+01 	 1.771122e-01 	 4.510320e-03 
 1.106920e+01 	 1.927606e-01 	 3.747220e-03 
 1.196840e+01 	 2.084194e-01 	 3.144780e-03 
 1.286550e+01 	 2.240416e-01 	 2.819820e-03 
 1.376240e+01 	 2.396604e-01 	 2.632740e-03 
 1.465810e+01 	 2.552582e-01 	 2.586080e-03 
 1.555340e+01 	 2.708491e-01 	 2.635600e-03 
 1.644740e+01 	 2.864173e-01 	 2.752920e-03 
 1.734120e+01 	 3.019821e-01 	 2.917860e-03 
 1.823170e+01 	 3.174894e-01 	 3.112620e-03 
 1.912210e+01 	 3.329949e-01 	 3.318840e-03 
 2.000590e+01 	 3.483855e-01 	 3.507480e-03 
 2.088990e+01 	 3.637796e-01 	 3.705580e-03 
 2.176150e+01 	 3.789578e-01 	 3.905300e-03 
 2.263330e+01 	 3.941394e-01 	 4.124320e-03 
 2.348860e+01 	 4.090338e-01 	 4.358740e-03 
 2.434410e+01 	 4.239316e-01 	 4.630780e-03 
 2.518800e+01 	 4.386273e-01 	 4.918080e-03 
 2.603200e+01 	 4.533249e-01 	 5.226480e-03 
 2.687240e+01 	 4.679597e-01 	 5.541360e-03 
 2.771310e+01 	 4.825998e-01 	 5.867840e-03 
 2.855480e+01 	 4.972573e-01 	 6.189660e-03 
 2.939680e+01 	 5.119200e-01 	 6.512800e-03 
 3.023940e+01 	 5.265931e-01 	 6.827640e-03 
 3.108220e+01 	 5.412698e-01 	 7.139280e-03 
 3.192130e+01 	 5.558820e-01 	 7.435360e-03 
 3.276050e+01 	 5.704959e-01 	 7.720340e-03 
 3.358610e+01 	 5.848730e-01 	 7.983320e-03 
 3.441180e+01 	 5.992519e-01 	 8.229940e-03 
 3.521540e+01 	 6.132459e-01 	 8.449940e-03 
 3.601900e+01 	 6.272399e-01 	 8.653440e-03 
 3.679640e+01 	 6.407776e-01 	 8.821080e-03 
 3.757400e+01 	 6.543189e-01 	 8.956260e-03 
 3.831950e+01 	 6.673011e-01 	 9.042800e-03 
 3.906500e+01 	 6.802834e-01 	 9.089020e-03 
 3.978030e+01 	 6.927397e-01 	 9.086980e-03 
 4.049570e+01 	 7.051978e-01 	 9.063540e-03 
 4.118250e+01 	 7.171578e-01 	 9.022700e-03 
 4.186940e+01 	 7.291196e-01 	 8.985480e-03 
 4.251770e+01 	 7.404092e-01 	 8.950400e-03 
 4.316600e+01 	 7.516987e-01 	 8.924480e-03 
 4.377560e+01 	 7.623144e-01 	 8.892660e-03 
 4.438520e+01 	 7.729301e-01 	 8.854280e-03 
 4.496250e+01 	 7.829833e-01 	 8.803620e-03 
 4.553980e+01 	 7.930364e-01 	 8.745800e-03 
 4.608840e+01 	 8.025898e-01 	 8.676160e-03 
 4.663710e+01 	 8.121450e-01 	 8.600300e-03 
 4.715680e+01 	 8.211951e-01 	 8.649000e-03 
 4.767650e+01 	 8.302452e-01 	 8.586220e-03 
 4.816790e+01 	 8.388025e-01 	 9.193940e-03 
 4.865900e+01 	 8.473546e-01 	 9.933460e-03 
 4.959100e+01 	 8.635846e-01 	 1.003322e-02 
 5.048280e+01 	 8.791145e-01 	 1.070340e-02 
 5.133400e+01 	 8.939374e-01 	 1.168960e-02 
 5.216220e+01 	 9.083598e-01 	 1.168870e-02 
 5.296760e+01 	 9.223852e-01 	 1.132258e-02 
 5.374550e+01 	 9.359316e-01 	 1.122828e-02 
 5.449330e+01 	 9.489539e-01 	 1.091518e-02 
 5.520280e+01 	 9.613093e-01 	 9.990920e-03 
 5.586710e+01 	 9.728775e-01 	 8.914060e-03 
 5.617250e+01 	 9.781958e-01 	 8.996340e-03 
 5.647600e+01 	 9.834809e-01 	 1.311488e-02 
 5.700480e+01 	 9.926895e-01 	 2.157400e-02 
 5.742460e+01 	 1.000000e+00 	 3.097933e-02 


==> HGO_P_Walking_Circumferential_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.946700e-03 
 3.345000e-01 	 6.539053e-03 	 -1.507267e-03 
 6.691000e-01 	 1.308006e-02 	 -1.382180e-03 
 1.165100e+00 	 2.277623e-02 	 -1.318420e-03 
 1.661200e+00 	 3.247436e-02 	 -1.374840e-03 
 2.259300e+00 	 4.416646e-02 	 -1.594620e-03 
 2.857300e+00 	 5.585661e-02 	 -1.817280e-03 
 3.503500e+00 	 6.848900e-02 	 -2.011500e-03 
 4.149700e+00 	 8.112139e-02 	 -2.143340e-03 
 4.811300e+00 	 9.405484e-02 	 -2.223680e-03 
 5.473000e+00 	 1.069902e-01 	 -2.255760e-03 
 6.136400e+00 	 1.199589e-01 	 -2.254100e-03 
 6.799800e+00 	 1.329275e-01 	 -2.232400e-03 
 7.462200e+00 	 1.458766e-01 	 -2.201920e-03 
 8.124600e+00 	 1.588257e-01 	 -2.170540e-03 
 8.786800e+00 	 1.717708e-01 	 -2.139380e-03 
 9.449000e+00 	 1.847160e-01 	 -2.109540e-03 
 1.011070e+01 	 1.976514e-01 	 -2.071980e-03 
 1.077250e+01 	 2.105888e-01 	 -2.017680e-03 
 1.143180e+01 	 2.234773e-01 	 -1.934120e-03 
 1.209120e+01 	 2.363677e-01 	 -1.813920e-03 
 1.274190e+01 	 2.490881e-01 	 -1.644400e-03 
 1.339280e+01 	 2.618123e-01 	 -1.424880e-03 
 1.402910e+01 	 2.742512e-01 	 -1.149840e-03 
 1.466540e+01 	 2.866900e-01 	 -8.433400e-04 
 1.528270e+01 	 2.987575e-01 	 -4.836000e-04 
 1.590040e+01 	 3.108327e-01 	 -7.716000e-05 
 1.649860e+01 	 3.225268e-01 	 3.835000e-04 
 1.709710e+01 	 3.342267e-01 	 8.725800e-04 
 1.767990e+01 	 3.456197e-01 	 1.392500e-03 
 1.826270e+01 	 3.570127e-01 	 1.967640e-03 
 1.883320e+01 	 3.681653e-01 	 2.548580e-03 
 1.940390e+01 	 3.793217e-01 	 3.129240e-03 
 1.996790e+01 	 3.903472e-01 	 3.780820e-03 
 2.053220e+01 	 4.013786e-01 	 4.684860e-03 
 2.109530e+01 	 4.123865e-01 	 5.972040e-03 
 2.165840e+01 	 4.233944e-01 	 6.737540e-03 
 2.222550e+01 	 4.344805e-01 	 9.304160e-03 
 2.279210e+01 	 4.455568e-01 	 1.074738e-02 
 2.336910e+01 	 4.568364e-01 	 1.135060e-02 
 2.394760e+01 	 4.681453e-01 	 1.041316e-02 
 2.454360e+01 	 4.797964e-01 	 9.765720e-03 
 2.514070e+01 	 4.914689e-01 	 7.353840e-03 
 2.576230e+01 	 5.036204e-01 	 5.930200e-03 
 2.638550e+01 	 5.158032e-01 	 5.883820e-03 
 2.703560e+01 	 5.285118e-01 	 6.486520e-03 
 2.768710e+01 	 5.412478e-01 	 7.555820e-03 
 2.836730e+01 	 5.545449e-01 	 8.406680e-03 
 2.904840e+01 	 5.678595e-01 	 9.499760e-03 
 2.975750e+01 	 5.817215e-01 	 9.420820e-03 
 3.046730e+01 	 5.955972e-01 	 1.011492e-02 
 3.120980e+01 	 6.101122e-01 	 1.262568e-02 
 3.195150e+01 	 6.246115e-01 	 1.528660e-02 
 3.273240e+01 	 6.398771e-01 	 1.791706e-02 
 3.351350e+01 	 6.551466e-01 	 2.070748e-02 
 3.433400e+01 	 6.711863e-01 	 2.286538e-02 
 3.515350e+01 	 6.872065e-01 	 2.171894e-02 
 3.600970e+01 	 7.039442e-01 	 2.073250e-02 
 3.686390e+01 	 7.206427e-01 	 1.864548e-02 
 3.775630e+01 	 7.380880e-01 	 1.622710e-02 
 3.864640e+01 	 7.554883e-01 	 1.357384e-02 
 3.926360e+01 	 7.675538e-01 	 1.163534e-02 
 3.987990e+01 	 7.796017e-01 	 8.908740e-03 
 4.049530e+01 	 7.916320e-01 	 6.628780e-03 
 4.145440e+01 	 8.103812e-01 	 4.579820e-03 
 4.241140e+01 	 8.290893e-01 	 2.729060e-03 
 4.307290e+01 	 8.420208e-01 	 1.118260e-03 
 4.373320e+01 	 8.549288e-01 	 -1.267400e-04 
 4.439270e+01 	 8.678212e-01 	 -1.160860e-03 
 4.506250e+01 	 8.809150e-01 	 -2.116400e-03 
 4.573150e+01 	 8.939931e-01 	 -2.998580e-03 
 4.640010e+01 	 9.070633e-01 	 -3.829180e-03 
 4.736430e+01 	 9.259122e-01 	 -4.611340e-03 
 4.832820e+01 	 9.447553e-01 	 -5.279360e-03 
 4.915800e+01 	 9.609768e-01 	 -4.760300e-03 
 4.998910e+01 	 9.772238e-01 	 -4.558367e-03 
 5.115420e+01 	 1.000000e+00 	 -1.224300e-03 


==> HGO_P_Walking_Posterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.893900e-03 
 2.555000e-01 	 1.767481e-02 	 2.247633e-03 
 5.109000e-01 	 3.534270e-02 	 2.738820e-03 
 9.158000e-01 	 6.335261e-02 	 3.248540e-03 
 1.320700e+00 	 9.136252e-02 	 3.791000e-03 
 2.291500e+00 	 1.585199e-01 	 4.301400e-03 
 2.801400e+00 	 1.937934e-01 	 4.769560e-03 
 3.311300e+00 	 2.290669e-01 	 5.170400e-03 
 3.835200e+00 	 2.653089e-01 	 5.476060e-03 
 4.359000e+00 	 3.015440e-01 	 5.728700e-03 
 4.907800e+00 	 3.395086e-01 	 5.946580e-03 
 5.456600e+00 	 3.774731e-01 	 6.151180e-03 
 6.015000e+00 	 4.161017e-01 	 6.354900e-03 
 6.573300e+00 	 4.547234e-01 	 6.564820e-03 
 7.099700e+00 	 4.911384e-01 	 6.769880e-03 
 7.626100e+00 	 5.275533e-01 	 6.951160e-03 
 8.102300e+00 	 5.604956e-01 	 7.100580e-03 
 8.578400e+00 	 5.934309e-01 	 7.195260e-03 
 9.409900e+00 	 6.509519e-01 	 7.245160e-03 
 9.758600e+00 	 6.750740e-01 	 7.250380e-03 
 1.010730e+01 	 6.991962e-01 	 7.228280e-03 
 1.033460e+01 	 7.149202e-01 	 7.144000e-03 
 1.056200e+01 	 7.306511e-01 	 6.924300e-03 
 1.098160e+01 	 7.596779e-01 	 6.568260e-03 
 1.173070e+01 	 8.114987e-01 	 6.180680e-03 
 1.288420e+01 	 8.912947e-01 	 5.775880e-03 
 1.366990e+01 	 9.456474e-01 	 5.280333e-03 
 1.445560e+01 	 1.000000e+00 	 5.096800e-03 


==> HGO_P_Walking_Posterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -3.072800e-03 
 2.874000e-01 	 1.960544e-02 	 -3.166333e-03 
 5.748000e-01 	 3.921087e-02 	 -3.387820e-03 
 1.081300e+00 	 7.376255e-02 	 -3.462300e-03 
 1.587700e+00 	 1.083074e-01 	 -3.422780e-03 
 2.183400e+00 	 1.489440e-01 	 -3.137620e-03 
 2.779100e+00 	 1.895806e-01 	 -2.555820e-03 
 3.404300e+00 	 2.322296e-01 	 -1.842340e-03 
 4.029400e+00 	 2.748718e-01 	 -1.003460e-03 
 4.460800e+00 	 3.043004e-01 	 -1.205800e-04 
 4.892200e+00 	 3.337290e-01 	 7.953400e-04 
 5.323300e+00 	 3.631371e-01 	 1.707080e-03 
 5.743200e+00 	 3.917813e-01 	 2.646160e-03 
 6.162600e+00 	 4.203913e-01 	 3.624000e-03 
 6.581700e+00 	 4.489808e-01 	 4.632180e-03 
 6.992900e+00 	 4.770315e-01 	 5.535140e-03 
 7.403800e+00 	 5.050617e-01 	 6.378440e-03 
 7.814200e+00 	 5.330577e-01 	 7.050540e-03 
 8.406900e+00 	 5.734897e-01 	 7.673420e-03 
 8.998500e+00 	 6.138466e-01 	 7.697100e-03 
 9.556700e+00 	 6.519251e-01 	 7.473280e-03 
 1.011420e+01 	 6.899558e-01 	 6.892720e-03 
 1.115220e+01 	 7.607646e-01 	 6.169280e-03 
 1.158170e+01 	 7.900636e-01 	 5.179340e-03 
 1.201110e+01 	 8.193558e-01 	 4.560220e-03 
 1.227120e+01 	 8.370989e-01 	 4.028640e-03 
 1.253130e+01 	 8.548420e-01 	 3.773300e-03 
 1.309810e+01 	 8.935071e-01 	 3.599820e-03 
 1.346680e+01 	 9.186586e-01 	 3.450380e-03 
 1.383520e+01 	 9.437896e-01 	 3.419733e-03 
 1.465920e+01 	 1.000000e+00 	 3.055900e-03 


==> HGO_Quasi_Static_Anterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.284800e-03 
 2.535000e-01 	 1.677275e-02 	 -1.069933e-03 
 5.065000e-01 	 3.351242e-02 	 -7.793000e-04 
 8.868000e-01 	 5.867485e-02 	 -3.581000e-04 
 1.266800e+00 	 8.381744e-02 	 1.177600e-04 
 2.201700e+00 	 1.456748e-01 	 7.242400e-04 
 2.754600e+00 	 1.822573e-01 	 1.474300e-03 
 3.307300e+00 	 2.188265e-01 	 2.287040e-03 
 3.927800e+00 	 2.598817e-01 	 2.888080e-03 
 4.548500e+00 	 3.009501e-01 	 3.300120e-03 
 5.175500e+00 	 3.424354e-01 	 3.395280e-03 
 5.803400e+00 	 3.839802e-01 	 3.110480e-03 
 6.425300e+00 	 4.251280e-01 	 2.517540e-03 
 7.047700e+00 	 4.663089e-01 	 1.725620e-03 
 7.659000e+00 	 5.067554e-01 	 7.929200e-04 
 8.270100e+00 	 5.471887e-01 	 -1.689800e-04 
 8.811300e+00 	 5.829970e-01 	 -1.313160e-03 
 9.352500e+00 	 6.188053e-01 	 -2.498520e-03 
 1.021210e+01 	 6.756805e-01 	 -3.606000e-03 
 1.060350e+01 	 7.015774e-01 	 -4.600660e-03 
 1.099530e+01 	 7.275007e-01 	 -5.364240e-03 
 1.135730e+01 	 7.514523e-01 	 -5.730420e-03 
 1.171940e+01 	 7.754106e-01 	 -5.975520e-03 
 1.220120e+01 	 8.072887e-01 	 -6.325900e-03 
 1.311010e+01 	 8.674258e-01 	 -6.752400e-03 
 1.435420e+01 	 9.497413e-01 	 -7.322300e-03 
 1.511380e+01 	 1.000000e+00 	 -8.324700e-03 


==> HGO_Quasi_Static_Anterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -8.755400e-03 
 2.087000e-01 	 1.911505e-02 	 -1.079067e-02 
 4.187000e-01 	 3.834916e-02 	 -1.200252e-02 
 6.867000e-01 	 6.289556e-02 	 -1.310526e-02 
 9.586000e-01 	 8.779916e-02 	 -1.312292e-02 
 1.271200e+00 	 1.164305e-01 	 -1.268724e-02 
 1.587900e+00 	 1.454374e-01 	 -1.235914e-02 
 1.946700e+00 	 1.783003e-01 	 -1.194650e-02 
 2.307400e+00 	 2.113371e-01 	 -1.126896e-02 
 2.579700e+00 	 2.362774e-01 	 -1.187364e-02 
 2.854100e+00 	 2.614100e-01 	 -1.191992e-02 
 3.126900e+00 	 2.863960e-01 	 -1.158020e-02 
 3.413900e+00 	 3.126826e-01 	 -1.142342e-02 
 3.698900e+00 	 3.387861e-01 	 -9.945320e-03 
 3.982100e+00 	 3.647246e-01 	 -8.117600e-03 
 4.270000e+00 	 3.910937e-01 	 -6.291460e-03 
 4.555200e+00 	 4.172154e-01 	 -3.696800e-03 
 4.834200e+00 	 4.427693e-01 	 -1.290000e-03 
 5.242500e+00 	 4.801660e-01 	 1.612940e-03 
 5.646300e+00 	 5.171504e-01 	 2.993340e-03 
 6.049900e+00 	 5.541166e-01 	 6.539480e-03 
 6.453100e+00 	 5.910461e-01 	 9.109880e-03 
 7.239800e+00 	 6.631007e-01 	 1.225732e-02 
 7.552900e+00 	 6.917779e-01 	 1.340692e-02 
 7.851500e+00 	 7.191270e-01 	 1.687990e-02 
 8.044100e+00 	 7.367674e-01 	 1.813578e-02 
 8.236800e+00 	 7.544170e-01 	 2.004402e-02 
 8.680100e+00 	 7.950193e-01 	 2.158694e-02 
 9.025700e+00 	 8.266731e-01 	 2.318802e-02 
 9.369600e+00 	 8.581713e-01 	 2.573714e-02 
 1.030240e+01 	 9.436074e-01 	 2.738397e-02 
 1.091810e+01 	 1.000000e+00 	 3.205920e-02 


==> HGO_Quasi_Static_Central_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 3.814640e-02 
 3.863000e-01 	 3.287268e-02 	 5.353267e-02 
 5.447000e-01 	 4.635192e-02 	 5.247476e-02 
 7.038000e-01 	 5.989074e-02 	 5.173648e-02 
 9.676000e-01 	 8.233913e-02 	 4.347352e-02 
 1.233200e+00 	 1.049407e-01 	 3.389048e-02 
 1.917500e+00 	 1.631720e-01 	 2.462904e-02 
 2.309200e+00 	 1.965042e-01 	 1.716474e-02 
 2.701500e+00 	 2.298875e-01 	 1.145352e-02 
 3.121700e+00 	 2.656449e-01 	 8.457840e-03 
 3.541700e+00 	 3.013854e-01 	 6.481680e-03 
 3.977500e+00 	 3.384703e-01 	 4.962140e-03 
 4.412800e+00 	 3.755127e-01 	 3.799580e-03 
 4.856400e+00 	 4.132614e-01 	 2.877440e-03 
 5.299700e+00 	 4.509846e-01 	 2.036940e-03 
 5.725100e+00 	 4.871845e-01 	 1.282500e-03 
 6.150400e+00 	 5.233759e-01 	 4.720000e-04 
 6.534900e+00 	 5.560954e-01 	 -5.308400e-04 
 6.919300e+00 	 5.888064e-01 	 -1.592960e-03 
 7.580500e+00 	 6.450721e-01 	 -2.670040e-03 
 7.853700e+00 	 6.683204e-01 	 -3.722400e-03 
 8.127000e+00 	 6.915772e-01 	 -4.647020e-03 
 8.317000e+00 	 7.077455e-01 	 -5.526120e-03 
 8.507100e+00 	 7.239223e-01 	 -6.500320e-03 
 8.799500e+00 	 7.488044e-01 	 -7.405920e-03 
 9.385800e+00 	 7.986963e-01 	 -8.258300e-03 
 1.037400e+01 	 8.827884e-01 	 -9.083460e-03 
 1.106270e+01 	 9.413942e-01 	 -9.689733e-03 
 1.175140e+01 	 1.000000e+00 	 -1.001980e-02 


==> HGO_Quasi_Static_Central_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 3.363170e-02 
 1.728000e-01 	 2.097164e-02 	 3.402193e-02 
 3.456000e-01 	 4.194327e-02 	 3.046468e-02 
 5.548000e-01 	 6.733255e-02 	 2.935030e-02 
 7.639000e-01 	 9.270969e-02 	 2.892434e-02 
 9.946000e-01 	 1.207083e-01 	 2.682346e-02 
 1.228400e+00 	 1.490831e-01 	 2.956502e-02 
 1.496100e+00 	 1.815721e-01 	 3.141956e-02 
 1.780900e+00 	 2.161365e-01 	 3.171012e-02 
 2.012200e+00 	 2.442079e-01 	 3.069172e-02 
 2.245700e+00 	 2.725463e-01 	 3.058404e-02 
 2.484500e+00 	 3.015280e-01 	 2.593684e-02 
 2.744800e+00 	 3.331189e-01 	 2.227896e-02 
 3.006800e+00 	 3.649162e-01 	 1.988126e-02 
 3.267500e+00 	 3.965557e-01 	 1.791882e-02 
 3.530100e+00 	 4.284258e-01 	 1.622176e-02 
 3.790700e+00 	 4.600532e-01 	 1.714630e-02 
 4.048000e+00 	 4.912800e-01 	 1.849592e-02 
 4.418500e+00 	 5.362453e-01 	 1.980196e-02 
 4.786300e+00 	 5.808828e-01 	 2.161550e-02 
 5.122400e+00 	 6.216731e-01 	 2.639826e-02 
 5.453000e+00 	 6.617959e-01 	 2.983756e-02 
 6.013200e+00 	 7.297839e-01 	 3.518286e-02 
 6.214300e+00 	 7.541901e-01 	 3.996286e-02 
 6.406000e+00 	 7.774555e-01 	 4.535170e-02 
 6.518600e+00 	 7.911210e-01 	 4.711634e-02 
 6.628600e+00 	 8.044710e-01 	 4.988886e-02 
 6.862800e+00 	 8.328944e-01 	 4.756252e-02 
 7.074300e+00 	 8.585628e-01 	 4.647504e-02 
 7.280600e+00 	 8.836001e-01 	 3.399332e-02 
 7.867200e+00 	 9.547920e-01 	 2.326490e-02 
 8.239700e+00 	 1.000000e+00 	 -8.266800e-03 


==> HGO_Quasi_Static_Circumferential_LM_Results.txt <==
 %0.000000e+00 	 0.000000e+00 	 1.329460e-01 
 0.000000e+00 	 0.000000e+00 	 1.200000e-01 
 8.038000e-01 	 1.386436e-02 	 1.050961e-01 
 2.016000e+00 	 3.477301e-02 	 9.056940e-02 
 2.774300e+00 	 4.785256e-02 	 7.359792e-02 
 3.495100e+00 	 6.028529e-02 	 6.583630e-02 
 4.325000e+00 	 7.459983e-02 	 4.754640e-02 
 5.140900e+00 	 8.867290e-02 	 3.289324e-02 
 6.004500e+00 	 1.035687e-01 	 1.906288e-02 
 6.862300e+00 	 1.183645e-01 	 7.244580e-03 
 7.742900e+00 	 1.335535e-01 	 -2.709100e-03 
 8.623200e+00 	 1.487374e-01 	 -8.967840e-03 
 9.513000e+00 	 1.640851e-01 	 -1.209346e-02 
 1.040010e+01 	 1.793863e-01 	 -1.370544e-02 
 1.128750e+01 	 1.946926e-01 	 -1.403178e-02 
 1.217240e+01 	 2.099558e-01 	 -1.333862e-02 
 1.305580e+01 	 2.251932e-01 	 -1.218650e-02 
 1.393690e+01 	 2.403909e-01 	 -1.067000e-02 
 1.481800e+01 	 2.555885e-01 	 -9.612080e-03 
 1.569730e+01 	 2.707551e-01 	 -8.034760e-03 
 1.657700e+01 	 2.859287e-01 	 -6.354480e-03 
 1.745680e+01 	 3.011039e-01 	 -4.800740e-03 
 1.833450e+01 	 3.162429e-01 	 -3.527440e-03 
 1.921280e+01 	 3.313923e-01 	 -1.866220e-03 
 2.008690e+01 	 3.464692e-01 	 -8.984000e-04 
 2.096160e+01 	 3.615565e-01 	 -2.959000e-04 
 2.182550e+01 	 3.764575e-01 	 2.384200e-04 
 2.268960e+01 	 3.913619e-01 	 8.069200e-04 
 2.353880e+01 	 4.060094e-01 	 1.390800e-03 
 2.438780e+01 	 4.206534e-01 	 1.995120e-03 
 2.522690e+01 	 4.351266e-01 	 2.550700e-03 
 2.606560e+01 	 4.495929e-01 	 2.956120e-03 
 2.690300e+01 	 4.640368e-01 	 3.207100e-03 
 2.774030e+01 	 4.784790e-01 	 3.213440e-03 
 2.858130e+01 	 4.929850e-01 	 3.016240e-03 
 2.942250e+01 	 5.074945e-01 	 2.519120e-03 
 3.026700e+01 	 5.220609e-01 	 1.878960e-03 
 3.111150e+01 	 5.366272e-01 	 1.039820e-03 
 3.195390e+01 	 5.511574e-01 	 2.023800e-04 
 3.279580e+01 	 5.656789e-01 	 -6.338800e-04 
 3.362410e+01 	 5.799658e-01 	 -1.265400e-03 
 3.445140e+01 	 5.942355e-01 	 -1.751700e-03 
 3.525580e+01 	 6.081103e-01 	 -1.956100e-03 
 3.605920e+01 	 6.219677e-01 	 -1.984180e-03 
 3.683580e+01 	 6.353629e-01 	 -1.834660e-03 
 3.761120e+01 	 6.487374e-01 	 -1.643720e-03 
 3.835420e+01 	 6.615531e-01 	 -1.418720e-03 
 3.909660e+01 	 6.743584e-01 	 -1.303200e-03 
 3.980880e+01 	 6.866427e-01 	 -1.290520e-03 
 4.052040e+01 	 6.989168e-01 	 -1.441240e-03 
 4.120360e+01 	 7.107010e-01 	 -1.714440e-03 
 4.188610e+01 	 7.224731e-01 	 -2.112100e-03 
 4.253000e+01 	 7.335794e-01 	 -2.558340e-03 
 4.317350e+01 	 7.446788e-01 	 -3.032020e-03 
 4.377840e+01 	 7.551125e-01 	 -3.485800e-03 
 4.438290e+01 	 7.655392e-01 	 -3.895560e-03 
 4.495520e+01 	 7.754105e-01 	 -4.221880e-03 
 4.552700e+01 	 7.852732e-01 	 -4.479060e-03 
 4.607030e+01 	 7.946443e-01 	 -5.046540e-03 
 4.661300e+01 	 8.040051e-01 	 -6.971780e-03 
 4.712820e+01 	 8.128915e-01 	 -8.763360e-03 
 4.764320e+01 	 8.217745e-01 	 -7.373380e-03 
 4.812870e+01 	 8.301487e-01 	 -2.490080e-03 
 4.861620e+01 	 8.385573e-01 	 7.133440e-03 
 4.954850e+01 	 8.546381e-01 	 1.936044e-02 
 5.045790e+01 	 8.703239e-01 	 3.495178e-02 
 5.132930e+01 	 8.853543e-01 	 4.852880e-02 
 5.219520e+01 	 9.002898e-01 	 6.221454e-02 
 5.304640e+01 	 9.149717e-01 	 7.333484e-02 
 5.387930e+01 	 9.293380e-01 	 8.364436e-02 
 5.469710e+01 	 9.434438e-01 	 9.361580e-02 
 5.547800e+01 	 9.569132e-01 	 1.048883e-01 
 5.621270e+01 	 9.695857e-01 	 1.075802e-01 
 5.655780e+01 	 9.755382e-01 	 1.116036e-01 
 5.689880e+01 	 9.814199e-01 	 1.200000e-01 
 %5.689880e+01 	 9.814199e-01 	 1.357150e-01 
 5.749230e+01 	 9.916569e-01 	 1.877094e-01 
 5.797600e+01 	 1.000000e+00 	 2.368530e-01 


==> HGO_Quasi_Static_Circumferential_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -6.817400e-03 
 3.310000e-01 	 6.402259e-03 	 -4.123300e-03 
 6.633000e-01 	 1.282966e-02 	 -2.672940e-03 
 1.157400e+00 	 2.238663e-02 	 -1.416000e-03 
 1.652600e+00 	 3.196487e-02 	 -7.855800e-04 
 2.250700e+00 	 4.353343e-02 	 -7.337200e-04 
 2.849900e+00 	 5.512326e-02 	 -9.358200e-04 
 3.498300e+00 	 6.766472e-02 	 -1.242580e-03 
 4.147800e+00 	 8.022746e-02 	 -1.553020e-03 
 4.813500e+00 	 9.310355e-02 	 -1.788920e-03 
 5.480100e+00 	 1.059970e-01 	 -1.948160e-03 
 6.148400e+00 	 1.189234e-01 	 -1.970340e-03 
 6.817300e+00 	 1.318614e-01 	 -1.895600e-03 
 7.484500e+00 	 1.447665e-01 	 -1.636200e-03 
 8.152100e+00 	 1.576793e-01 	 -1.228040e-03 
 8.818000e+00 	 1.705593e-01 	 -4.145600e-04 
 9.484100e+00 	 1.834431e-01 	 7.179400e-04 
 1.014780e+01 	 1.962805e-01 	 2.980420e-03 
 1.081170e+01 	 2.091218e-01 	 5.859720e-03 
 1.147060e+01 	 2.218663e-01 	 9.145700e-03 
 1.213040e+01 	 2.346283e-01 	 1.276954e-02 
 1.278120e+01 	 2.472162e-01 	 1.829684e-02 
 1.343100e+01 	 2.597847e-01 	 2.265926e-02 
 1.406940e+01 	 2.721328e-01 	 2.592830e-02 
 1.470800e+01 	 2.844847e-01 	 2.842930e-02 
 1.532790e+01 	 2.964749e-01 	 3.051226e-02 
 1.595170e+01 	 3.085405e-01 	 3.132280e-02 
 1.655910e+01 	 3.202890e-01 	 3.681600e-02 
 1.716620e+01 	 3.320316e-01 	 3.864640e-02 
 1.775850e+01 	 3.434880e-01 	 4.230006e-02 
 1.835400e+01 	 3.550062e-01 	 4.774280e-02 
 1.893610e+01 	 3.662653e-01 	 5.322728e-02 
 1.952230e+01 	 3.776037e-01 	 5.608598e-02 
 2.010070e+01 	 3.887912e-01 	 6.489168e-02 
 2.068250e+01 	 4.000445e-01 	 7.421634e-02 
 2.126360e+01 	 4.112842e-01 	 8.208750e-02 
 2.184430e+01 	 4.225162e-01 	 8.598358e-02 
 2.242990e+01 	 4.338430e-01 	 8.831882e-02 
 2.301370e+01 	 4.451350e-01 	 8.738302e-02 
 2.360960e+01 	 4.566610e-01 	 8.338646e-02 
 2.420690e+01 	 4.682140e-01 	 7.639924e-02 
 2.481820e+01 	 4.800379e-01 	 7.115652e-02 
 2.543070e+01 	 4.918850e-01 	 6.271180e-02 
 2.606750e+01 	 5.042021e-01 	 5.486746e-02 
 2.670690e+01 	 5.165695e-01 	 4.675032e-02 
 2.737470e+01 	 5.294862e-01 	 4.091796e-02 
 2.804290e+01 	 5.424106e-01 	 3.458880e-02 
 2.873820e+01 	 5.558592e-01 	 2.995894e-02 
 2.943330e+01 	 5.693040e-01 	 2.296592e-02 
 3.015400e+01 	 5.832439e-01 	 1.736660e-02 
 3.087270e+01 	 5.971451e-01 	 9.405640e-03 
 3.161830e+01 	 6.115666e-01 	 6.980020e-03 
 3.236150e+01 	 6.259417e-01 	 8.784000e-03 
 3.313950e+01 	 6.409899e-01 	 1.492288e-02 
 3.391670e+01 	 6.560227e-01 	 2.177862e-02 
 3.473090e+01 	 6.717711e-01 	 2.753296e-02 
 3.554550e+01 	 6.875272e-01 	 2.646160e-02 
 3.639650e+01 	 7.039874e-01 	 2.221224e-02 
 3.724980e+01 	 7.204921e-01 	 1.635386e-02 
 3.814210e+01 	 7.377511e-01 	 9.025380e-03 
 3.903360e+01 	 7.549946e-01 	 4.661720e-03 
 3.965420e+01 	 7.669984e-01 	 2.929320e-03 
 4.027430e+01 	 7.789925e-01 	 6.532600e-04 
 4.089360e+01 	 7.909711e-01 	 -1.695260e-03 
 4.186230e+01 	 8.097078e-01 	 -3.440260e-03 
 4.282670e+01 	 8.283614e-01 	 -4.605060e-03 
 4.349590e+01 	 8.413052e-01 	 -4.105420e-03 
 4.416170e+01 	 8.541832e-01 	 -3.725180e-03 
 4.482750e+01 	 8.670612e-01 	 -1.836540e-03 
 4.550410e+01 	 8.801482e-01 	 -7.955600e-04 
 4.617960e+01 	 8.932138e-01 	 1.067360e-03 
 4.685480e+01 	 9.062736e-01 	 -9.188200e-04 
 4.783000e+01 	 9.251361e-01 	 -2.690740e-03 
 4.880640e+01 	 9.440218e-01 	 -6.036080e-03 
 4.965010e+01 	 9.603408e-01 	 -8.014860e-03 
 5.049780e+01 	 9.767372e-01 	 -1.159197e-02 
 5.170050e+01 	 1.000000e+00 	 -1.053360e-02 


==> HGO_Quasi_Static_Posterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.989510e-02 
 2.567000e-01 	 1.778403e-02 	 -2.130223e-02 
 5.141000e-01 	 3.561655e-02 	 -1.988880e-02 
 9.207000e-01 	 6.378557e-02 	 -1.879612e-02 
 1.329700e+00 	 9.212085e-02 	 -1.650182e-02 
 2.304700e+00 	 1.596683e-01 	 -1.350942e-02 
 2.817200e+00 	 1.951740e-01 	 -1.049354e-02 
 3.328900e+00 	 2.306243e-01 	 -7.952960e-03 
 3.853600e+00 	 2.669752e-01 	 -5.464500e-03 
 4.378000e+00 	 3.033053e-01 	 -3.625580e-03 
 4.926900e+00 	 3.413328e-01 	 -2.271340e-03 
 5.475500e+00 	 3.793395e-01 	 -1.297140e-03 
 6.033300e+00 	 4.179836e-01 	 -5.048600e-04 
 6.590800e+00 	 4.566068e-01 	 1.742000e-04 
 7.116100e+00 	 4.929993e-01 	 7.473600e-04 
 7.641200e+00 	 5.293779e-01 	 1.185540e-03 
 8.115800e+00 	 5.622580e-01 	 1.510200e-03 
 8.590200e+00 	 5.951241e-01 	 1.672580e-03 
 9.417700e+00 	 6.524528e-01 	 1.710560e-03 
 9.764600e+00 	 6.764859e-01 	 1.651980e-03 
 1.011150e+01 	 7.005189e-01 	 1.555840e-03 
 1.033760e+01 	 7.161830e-01 	 1.400280e-03 
 1.056370e+01 	 7.318471e-01 	 1.228420e-03 
 1.098100e+01 	 7.607574e-01 	 1.065940e-03 
 1.172590e+01 	 8.123636e-01 	 9.609400e-04 
 1.287270e+01 	 8.918133e-01 	 8.985400e-04 
 1.365350e+01 	 9.459066e-01 	 8.724000e-04 
 1.443430e+01 	 1.000000e+00 	 9.681000e-04 


==> HGO_Quasi_Static_Posterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -6.057000e-03 
 2.874000e-01 	 1.921200e-02 	 -1.450000e-03 
 5.731000e-01 	 3.831036e-02 	 2.046840e-03 
 1.077900e+00 	 7.205503e-02 	 5.369320e-03 
 1.585500e+00 	 1.059869e-01 	 6.952220e-03 
 2.187200e+00 	 1.462091e-01 	 8.084960e-03 
 2.790400e+00 	 1.865315e-01 	 8.377580e-03 
 3.434000e+00 	 2.295547e-01 	 8.685280e-03 
 4.075000e+00 	 2.724040e-01 	 7.368560e-03 
 4.528300e+00 	 3.027060e-01 	 7.454920e-03 
 4.979300e+00 	 3.328543e-01 	 7.717140e-03 
 5.431200e+00 	 3.630627e-01 	 8.667500e-03 
 5.875400e+00 	 3.927564e-01 	 8.619800e-03 
 6.321100e+00 	 4.225504e-01 	 1.031124e-02 
 6.761400e+00 	 4.519834e-01 	 1.222752e-02 
 7.197400e+00 	 4.811289e-01 	 1.318728e-02 
 7.631100e+00 	 5.101207e-01 	 1.392840e-02 
 8.058600e+00 	 5.386981e-01 	 1.497300e-02 
 8.676400e+00 	 5.799965e-01 	 1.607828e-02 
 9.286500e+00 	 6.207802e-01 	 1.563978e-02 
 9.856200e+00 	 6.588633e-01 	 1.536868e-02 
 1.041960e+01 	 6.965253e-01 	 1.339052e-02 
 1.146260e+01 	 7.662473e-01 	 1.205402e-02 
 1.189760e+01 	 7.953260e-01 	 9.958760e-03 
 1.232420e+01 	 8.238432e-01 	 8.781700e-03 
 1.258360e+01 	 8.411835e-01 	 7.766000e-03 
 1.284230e+01 	 8.584769e-01 	 8.528640e-03 
 1.340730e+01 	 8.962458e-01 	 8.831080e-03 
 1.377510e+01 	 9.208324e-01 	 9.035520e-03 
 1.414170e+01 	 9.453387e-01 	 9.427033e-03 
 1.495940e+01 	 1.000000e+00 	 8.501300e-03 


==> HGO_Running_Anterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 2.678400e-03 
 2.541000e-01 	 1.676907e-02 	 2.931367e-03 
 5.082000e-01 	 3.353813e-02 	 3.177100e-03 
 8.902000e-01 	 5.874783e-02 	 3.464160e-03 
 1.272300e+00 	 8.396413e-02 	 3.742040e-03 
 2.213400e+00 	 1.460710e-01 	 4.027480e-03 
 2.769800e+00 	 1.827901e-01 	 4.308840e-03 
 3.326100e+00 	 2.195025e-01 	 4.584800e-03 
 3.950300e+00 	 2.606960e-01 	 4.778880e-03 
 4.574500e+00 	 3.018894e-01 	 4.935540e-03 
 5.204400e+00 	 3.434590e-01 	 5.029080e-03 
 5.834400e+00 	 3.850352e-01 	 5.072680e-03 
 6.457900e+00 	 4.261824e-01 	 5.061440e-03 
 7.081600e+00 	 4.673429e-01 	 5.021800e-03 
 7.693700e+00 	 5.077378e-01 	 4.957900e-03 
 8.306000e+00 	 5.481459e-01 	 4.896000e-03 
 8.847900e+00 	 5.839080e-01 	 4.829820e-03 
 9.389900e+00 	 6.196768e-01 	 4.774160e-03 
 1.024990e+01 	 6.764316e-01 	 4.728840e-03 
 1.064140e+01 	 7.022682e-01 	 4.682280e-03 
 1.103290e+01 	 7.281049e-01 	 4.631620e-03 
 1.139500e+01 	 7.520013e-01 	 4.567900e-03 
 1.175710e+01 	 7.758977e-01 	 4.506600e-03 
 1.223950e+01 	 8.077332e-01 	 4.405860e-03 
 1.314920e+01 	 8.677679e-01 	 4.246040e-03 
 1.439360e+01 	 9.498908e-01 	 4.106033e-03 
 1.515290e+01 	 1.000000e+00 	 3.776500e-03 


==> HGO_Running_Anterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.063530e-02 
 2.123000e-01 	 1.953711e-02 	 1.013013e-02 
 4.249000e-01 	 3.910183e-02 	 9.968840e-03 
 6.953000e-01 	 6.398564e-02 	 9.655560e-03 
 9.661000e-01 	 8.890627e-02 	 9.494980e-03 
 1.272400e+00 	 1.170938e-01 	 9.639820e-03 
 1.579500e+00 	 1.453550e-01 	 1.003954e-02 
 1.922900e+00 	 1.769567e-01 	 1.042792e-02 
 2.266300e+00 	 2.085584e-01 	 1.102268e-02 
 2.522900e+00 	 2.321723e-01 	 1.153074e-02 
 2.779700e+00 	 2.558045e-01 	 1.180710e-02 
 3.036200e+00 	 2.794092e-01 	 1.180358e-02 
 3.305300e+00 	 3.041734e-01 	 1.158940e-02 
 3.574100e+00 	 3.289100e-01 	 1.132810e-02 
 3.843300e+00 	 3.536833e-01 	 1.097822e-02 
 4.115900e+00 	 3.787696e-01 	 1.160360e-02 
 4.388300e+00 	 4.038375e-01 	 1.173752e-02 
 4.661400e+00 	 4.289698e-01 	 1.204564e-02 
 5.063200e+00 	 4.659458e-01 	 1.255482e-02 
 5.463600e+00 	 5.027930e-01 	 1.310034e-02 
 5.867000e+00 	 5.399163e-01 	 1.328582e-02 
 6.269900e+00 	 5.769935e-01 	 1.338198e-02 
 7.076200e+00 	 6.511940e-01 	 1.486274e-02 
 7.384200e+00 	 6.795380e-01 	 1.640202e-02 
 7.697200e+00 	 7.083422e-01 	 1.835834e-02 
 7.894800e+00 	 7.265265e-01 	 2.000562e-02 
 8.091700e+00 	 7.446464e-01 	 2.240180e-02 
 8.545800e+00 	 7.864354e-01 	 2.383442e-02 
 8.902000e+00 	 8.192150e-01 	 2.485448e-02 
 9.257100e+00 	 8.518934e-01 	 2.552294e-02 
 1.022500e+01 	 9.409654e-01 	 2.632193e-02 
 1.086650e+01 	 1.000000e+00 	 2.594250e-02 


==> HGO_Running_Central_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 3.604600e-03 
 4.001000e-01 	 3.397704e-02 	 4.355767e-03 
 5.652000e-01 	 4.799755e-02 	 4.616520e-03 
 7.303000e-01 	 6.201807e-02 	 4.847180e-03 
 1.000400e+00 	 8.495533e-02 	 4.826640e-03 
 1.270500e+00 	 1.078926e-01 	 4.716020e-03 
 1.958400e+00 	 1.663100e-01 	 4.578480e-03 
 2.349300e+00 	 1.995058e-01 	 4.494600e-03 
 2.740100e+00 	 2.326930e-01 	 4.469820e-03 
 3.158400e+00 	 2.682156e-01 	 4.542120e-03 
 3.576600e+00 	 3.037297e-01 	 4.660680e-03 
 4.010900e+00 	 3.406111e-01 	 4.800060e-03 
 4.445300e+00 	 3.775009e-01 	 4.942400e-03 
 4.888200e+00 	 4.151126e-01 	 5.073400e-03 
 5.331100e+00 	 4.527243e-01 	 5.185220e-03 
 5.756300e+00 	 4.888328e-01 	 5.277960e-03 
 6.181500e+00 	 5.249414e-01 	 5.346340e-03 
 6.566000e+00 	 5.575937e-01 	 5.386740e-03 
 6.950500e+00 	 5.902459e-01 	 5.406420e-03 
 7.611400e+00 	 6.463705e-01 	 5.403800e-03 
 7.884400e+00 	 6.695540e-01 	 5.370400e-03 
 8.157400e+00 	 6.927375e-01 	 5.301480e-03 
 8.347200e+00 	 7.088556e-01 	 5.194540e-03 
 8.537000e+00 	 7.249737e-01 	 4.955120e-03 
 8.829300e+00 	 7.497962e-01 	 4.630400e-03 
 9.415500e+00 	 7.995771e-01 	 4.266180e-03 
 1.040150e+01 	 8.833096e-01 	 3.798960e-03 
 1.108850e+01 	 9.416505e-01 	 3.307600e-03 
 1.177560e+01 	 1.000000e+00 	 2.763600e-03 


==> HGO_Running_Central_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -4.798000e-04 
 1.761000e-01 	 2.204778e-02 	 1.700467e-03 
 3.522000e-01 	 4.409555e-02 	 3.624300e-03 
 5.616000e-01 	 7.031250e-02 	 5.278080e-03 
 7.712000e-01 	 9.655449e-02 	 6.698740e-03 
 9.980000e-01 	 1.249499e-01 	 7.820460e-03 
 1.224700e+00 	 1.533328e-01 	 8.669360e-03 
 1.492400e+00 	 1.868490e-01 	 9.481120e-03 
 1.760200e+00 	 2.203776e-01 	 1.025966e-02 
 1.979700e+00 	 2.478591e-01 	 1.086914e-02 
 2.200200e+00 	 2.754657e-01 	 1.114378e-02 
 2.421500e+00 	 3.031726e-01 	 1.096990e-02 
 2.661400e+00 	 3.332081e-01 	 1.062766e-02 
 2.900500e+00 	 3.631435e-01 	 1.026492e-02 
 3.140300e+00 	 3.931666e-01 	 9.857260e-03 
 3.378100e+00 	 4.229392e-01 	 9.661280e-03 
 3.615900e+00 	 4.527118e-01 	 9.803840e-03 
 3.854600e+00 	 4.825972e-01 	 9.779600e-03 
 4.194500e+00 	 5.251527e-01 	 9.592000e-03 
 4.535400e+00 	 5.678335e-01 	 9.209820e-03 
 4.849400e+00 	 6.071464e-01 	 9.761480e-03 
 5.162800e+00 	 6.463842e-01 	 1.016984e-02 
 5.712200e+00 	 7.151693e-01 	 1.121476e-02 
 5.915000e+00 	 7.405599e-01 	 1.240626e-02 
 6.116500e+00 	 7.657878e-01 	 1.394422e-02 
 6.233800e+00 	 7.804738e-01 	 1.472390e-02 
 6.350900e+00 	 7.951347e-01 	 1.577992e-02 
 6.593400e+00 	 8.254958e-01 	 1.627896e-02 
 6.807900e+00 	 8.523513e-01 	 1.656948e-02 
 7.022100e+00 	 8.791692e-01 	 1.479136e-02 
 7.611400e+00 	 9.529497e-01 	 1.333953e-02 
 7.987200e+00 	 1.000000e+00 	 6.769100e-03 


==> HGO_Running_Circumferential_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.958720e-02 
 7.412000e-01 	 1.294881e-02 	 1.660233e-02 
 1.865100e+00 	 3.258340e-02 	 1.695514e-02 
 2.576700e+00 	 4.501509e-02 	 1.598720e-02 
 3.284500e+00 	 5.738040e-02 	 1.621330e-02 
 4.088800e+00 	 7.143157e-02 	 1.565162e-02 
 4.892100e+00 	 8.546526e-02 	 1.421134e-02 
 5.750400e+00 	 1.004598e-01 	 1.282276e-02 
 6.609000e+00 	 1.154596e-01 	 1.106344e-02 
 7.492400e+00 	 1.308926e-01 	 9.366600e-03 
 8.377200e+00 	 1.463502e-01 	 7.066280e-03 
 9.270700e+00 	 1.619597e-01 	 5.406960e-03 
 1.016690e+01 	 1.776163e-01 	 3.600500e-03 
 1.106340e+01 	 1.932782e-01 	 2.605460e-03 
 1.196100e+01 	 2.089593e-01 	 1.713460e-03 
 1.285640e+01 	 2.246020e-01 	 1.274020e-03 
 1.375130e+01 	 2.402360e-01 	 9.642400e-04 
 1.464490e+01 	 2.558472e-01 	 8.105000e-04 
 1.553780e+01 	 2.714462e-01 	 8.072000e-04 
 1.642940e+01 	 2.870225e-01 	 8.325200e-04 
 1.732050e+01 	 3.025901e-01 	 8.680000e-04 
 1.820820e+01 	 3.180983e-01 	 1.029900e-03 
 1.909580e+01 	 3.336047e-01 	 1.158360e-03 
 1.997690e+01 	 3.489976e-01 	 1.246240e-03 
 2.085810e+01 	 3.643922e-01 	 1.348540e-03 
 2.172700e+01 	 3.795719e-01 	 1.449540e-03 
 2.259590e+01 	 3.947516e-01 	 1.569360e-03 
 2.344860e+01 	 4.096484e-01 	 1.707220e-03 
 2.430130e+01 	 4.245451e-01 	 1.882180e-03 
 2.514270e+01 	 4.392444e-01 	 2.068340e-03 
 2.598400e+01 	 4.539419e-01 	 2.257500e-03 
 2.682180e+01 	 4.685784e-01 	 2.434300e-03 
 2.765970e+01 	 4.832165e-01 	 2.589440e-03 
 2.849890e+01 	 4.978774e-01 	 2.711480e-03 
 2.933820e+01 	 5.125400e-01 	 2.796520e-03 
 3.017810e+01 	 5.272131e-01 	 2.853180e-03 
 3.101810e+01 	 5.418880e-01 	 2.883780e-03 
 3.185440e+01 	 5.564982e-01 	 2.900600e-03 
 3.269070e+01 	 5.711084e-01 	 2.910000e-03 
 3.351320e+01 	 5.854775e-01 	 2.926500e-03 
 3.433560e+01 	 5.998449e-01 	 2.953540e-03 
 3.513570e+01 	 6.138227e-01 	 2.999880e-03 
 3.593580e+01 	 6.278005e-01 	 3.063560e-03 
 3.670970e+01 	 6.413205e-01 	 3.130460e-03 
 3.748340e+01 	 6.548371e-01 	 3.186280e-03 
 3.822520e+01 	 6.677964e-01 	 3.216160e-03 
 3.896690e+01 	 6.807539e-01 	 3.207140e-03 
 3.967860e+01 	 6.931874e-01 	 3.154480e-03 
 4.039010e+01 	 7.056173e-01 	 3.070340e-03 
 4.107330e+01 	 7.175529e-01 	 2.963280e-03 
 4.175640e+01 	 7.294867e-01 	 2.849340e-03 
 4.240100e+01 	 7.407479e-01 	 2.737620e-03 
 4.304560e+01 	 7.520091e-01 	 2.636140e-03 
 4.365160e+01 	 7.625959e-01 	 2.541160e-03 
 4.425770e+01 	 7.731845e-01 	 2.454640e-03 
 4.483150e+01 	 7.832088e-01 	 2.372600e-03 
 4.540540e+01 	 7.932349e-01 	 2.301260e-03 
 4.595080e+01 	 8.027631e-01 	 2.193560e-03 
 4.649620e+01 	 8.122912e-01 	 2.096900e-03 
 4.701290e+01 	 8.213180e-01 	 2.284520e-03 
 4.752940e+01 	 8.303413e-01 	 2.235780e-03 
 4.801820e+01 	 8.388807e-01 	 3.270240e-03 
 4.850590e+01 	 8.474008e-01 	 4.245700e-03 
 4.943330e+01 	 8.636025e-01 	 4.808580e-03 
 5.032050e+01 	 8.791020e-01 	 5.722700e-03 
 5.116720e+01 	 8.938939e-01 	 7.116980e-03 
 5.199230e+01 	 9.083084e-01 	 7.068480e-03 
 5.279420e+01 	 9.223176e-01 	 6.899680e-03 
 5.356940e+01 	 9.358604e-01 	 6.886640e-03 
 5.431500e+01 	 9.488861e-01 	 6.946740e-03 
 5.502270e+01 	 9.612497e-01 	 6.599480e-03 
 5.568540e+01 	 9.728271e-01 	 5.826240e-03 
 5.599070e+01 	 9.781607e-01 	 6.376860e-03 
 5.629380e+01 	 9.834559e-01 	 1.108580e-02 
 5.682130e+01 	 9.926713e-01 	 2.003644e-02 
 5.724080e+01 	 1.000000e+00 	 2.991170e-02 


==> HGO_Running_Circumferential_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.836000e-03 
 3.346000e-01 	 6.534518e-03 	 -1.339267e-03 
 6.694000e-01 	 1.307294e-02 	 -1.180100e-03 
 1.165700e+00 	 2.276535e-02 	 -1.094820e-03 
 1.662000e+00 	 3.245777e-02 	 -1.143980e-03 
 2.260400e+00 	 4.414413e-02 	 -1.380300e-03 
 2.858800e+00 	 5.583049e-02 	 -1.625400e-03 
 3.505300e+00 	 6.845621e-02 	 -1.840920e-03 
 4.151900e+00 	 8.108388e-02 	 -1.986280e-03 
 4.813900e+00 	 9.401230e-02 	 -2.070120e-03 
 5.475900e+00 	 1.069407e-01 	 -2.095240e-03 
 6.139600e+00 	 1.199024e-01 	 -2.077140e-03 
 6.803200e+00 	 1.328620e-01 	 -2.029900e-03 
 7.465800e+00 	 1.458022e-01 	 -1.964900e-03 
 8.128400e+00 	 1.587423e-01 	 -1.889680e-03 
 8.790600e+00 	 1.716746e-01 	 -1.803200e-03 
 9.452900e+00 	 1.846089e-01 	 -1.700820e-03 
 1.011460e+01 	 1.975315e-01 	 -1.567000e-03 
 1.077640e+01 	 2.104560e-01 	 -1.352760e-03 
 1.143550e+01 	 2.233278e-01 	 -1.054280e-03 
 1.209470e+01 	 2.362015e-01 	 -7.292400e-04 
 1.274530e+01 	 2.489073e-01 	 -2.015800e-04 
 1.339590e+01 	 2.616131e-01 	 2.277800e-04 
 1.403200e+01 	 2.740357e-01 	 7.193000e-04 
 1.466820e+01 	 2.864603e-01 	 1.165780e-03 
 1.528540e+01 	 2.985138e-01 	 1.712280e-03 
 1.590320e+01 	 3.105790e-01 	 2.193440e-03 
 1.650170e+01 	 3.222674e-01 	 3.163180e-03 
 1.710040e+01 	 3.339596e-01 	 3.830160e-03 
 1.768360e+01 	 3.453491e-01 	 4.229880e-03 
 1.826700e+01 	 3.567425e-01 	 4.974400e-03 
 1.883800e+01 	 3.678938e-01 	 5.659380e-03 
 1.940960e+01 	 3.790567e-01 	 6.045000e-03 
 1.997460e+01 	 3.900908e-01 	 6.842300e-03 
 2.054000e+01 	 4.011327e-01 	 8.504260e-03 
 2.110440e+01 	 4.121551e-01 	 1.020752e-02 
 2.166890e+01 	 4.231794e-01 	 1.129880e-02 
 2.223760e+01 	 4.342857e-01 	 1.397538e-02 
 2.280550e+01 	 4.453764e-01 	 1.533812e-02 
 2.338420e+01 	 4.566781e-01 	 1.537714e-02 
 2.396460e+01 	 4.680129e-01 	 1.376248e-02 
 2.456240e+01 	 4.796875e-01 	 1.243706e-02 
 2.516130e+01 	 4.913837e-01 	 9.332120e-03 
 2.578470e+01 	 5.035582e-01 	 7.315660e-03 
 2.640980e+01 	 5.157660e-01 	 6.987340e-03 
 2.706180e+01 	 5.284992e-01 	 7.383240e-03 
 2.771530e+01 	 5.412616e-01 	 8.386600e-03 
 2.839740e+01 	 5.545826e-01 	 9.270160e-03 
 2.908020e+01 	 5.679172e-01 	 1.037864e-02 
 2.979110e+01 	 5.818006e-01 	 1.010390e-02 
 3.050230e+01 	 5.956899e-01 	 1.055346e-02 
 3.124630e+01 	 6.102197e-01 	 1.258876e-02 
 3.198890e+01 	 6.247222e-01 	 1.554666e-02 
 3.277090e+01 	 6.399941e-01 	 1.841904e-02 
 3.355290e+01 	 6.552661e-01 	 2.149022e-02 
 3.437410e+01 	 6.713036e-01 	 2.397442e-02 
 3.519490e+01 	 6.873333e-01 	 2.304474e-02 
 3.605180e+01 	 7.040680e-01 	 2.166120e-02 
 3.690660e+01 	 7.207616e-01 	 1.944892e-02 
 3.779960e+01 	 7.382013e-01 	 1.689172e-02 
 3.869000e+01 	 7.555903e-01 	 1.414570e-02 
 3.930740e+01 	 7.676477e-01 	 1.242982e-02 
 3.992400e+01 	 7.796895e-01 	 9.804020e-03 
 4.053970e+01 	 7.917137e-01 	 7.368840e-03 
 4.149940e+01 	 8.104560e-01 	 5.201040e-03 
 4.245700e+01 	 8.291573e-01 	 3.207720e-03 
 4.311880e+01 	 8.420818e-01 	 1.422680e-03 
 4.377950e+01 	 8.549849e-01 	 6.004000e-05 
 4.443920e+01 	 8.678684e-01 	 -9.863800e-04 
 4.510940e+01 	 8.809569e-01 	 -2.028060e-03 
 4.577870e+01 	 8.940279e-01 	 -3.027680e-03 
 4.644750e+01 	 9.070892e-01 	 -3.987740e-03 
 4.741220e+01 	 9.259291e-01 	 -4.885820e-03 
 4.837650e+01 	 9.447613e-01 	 -5.725220e-03 
 4.920680e+01 	 9.609765e-01 	 -5.238200e-03 
 5.003850e+01 	 9.772190e-01 	 -5.043767e-03 
 5.120500e+01 	 1.000000e+00 	 -1.557500e-03 


==> HGO_Running_Posterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.928000e-03 
 2.554000e-01 	 1.770096e-02 	 -1.673033e-03 
 5.107000e-01 	 3.539498e-02 	 -1.149800e-03 
 9.154000e-01 	 6.344344e-02 	 -5.581600e-04 
 1.320000e+00 	 9.148497e-02 	 1.627200e-04 
 2.290000e+00 	 1.587126e-01 	 8.853400e-04 
 2.799400e+00 	 1.940174e-01 	 1.573700e-03 
 3.308700e+00 	 2.293154e-01 	 2.196060e-03 
 3.832000e+00 	 2.655836e-01 	 2.668480e-03 
 4.355100e+00 	 3.018380e-01 	 3.031040e-03 
 4.903100e+00 	 3.398181e-01 	 3.341100e-03 
 5.450900e+00 	 3.777844e-01 	 3.620000e-03 
 6.008200e+00 	 4.164091e-01 	 3.881200e-03 
 6.565500e+00 	 4.550338e-01 	 4.137000e-03 
 7.090900e+00 	 4.914475e-01 	 4.374420e-03 
 7.616100e+00 	 5.278475e-01 	 4.581560e-03 
 8.091200e+00 	 5.607751e-01 	 4.747220e-03 
 8.566300e+00 	 5.937028e-01 	 4.846840e-03 
 9.395800e+00 	 6.511928e-01 	 4.895820e-03 
 9.743700e+00 	 6.753046e-01 	 4.900480e-03 
 1.009160e+01 	 6.994164e-01 	 4.874800e-03 
 1.031830e+01 	 7.151283e-01 	 4.794100e-03 
 1.054510e+01 	 7.308471e-01 	 4.593920e-03 
 1.096370e+01 	 7.598589e-01 	 4.269460e-03 
 1.171090e+01 	 8.116449e-01 	 3.922900e-03 
 1.286140e+01 	 8.913824e-01 	 3.580940e-03 
 1.364490e+01 	 9.456843e-01 	 3.152833e-03 
 1.442860e+01 	 1.000000e+00 	 3.052600e-03 


==> HGO_Running_Posterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -2.754800e-03 
 2.879000e-01 	 1.959717e-02 	 -3.085200e-03 
 5.758000e-01 	 3.919433e-02 	 -3.282440e-03 
 1.082900e+00 	 7.371230e-02 	 -3.448600e-03 
 1.590800e+00 	 1.082847e-01 	 -3.497580e-03 
 2.187700e+00 	 1.489153e-01 	 -3.272880e-03 
 2.785200e+00 	 1.895868e-01 	 -2.729760e-03 
 3.412800e+00 	 2.323071e-01 	 -2.061300e-03 
 4.040500e+00 	 2.750342e-01 	 -1.197400e-03 
 4.473800e+00 	 3.045287e-01 	 -2.123200e-04 
 4.907100e+00 	 3.340231e-01 	 8.173200e-04 
 5.340000e+00 	 3.634903e-01 	 1.828380e-03 
 5.761700e+00 	 3.921952e-01 	 2.855960e-03 
 6.182700e+00 	 4.208524e-01 	 3.930400e-03 
 6.603300e+00 	 4.494823e-01 	 5.035080e-03 
 7.015800e+00 	 4.775609e-01 	 6.064400e-03 
 7.427800e+00 	 5.056055e-01 	 7.028360e-03 
 7.839200e+00 	 5.336092e-01 	 7.785240e-03 
 8.433400e+00 	 5.740560e-01 	 8.518260e-03 
 9.025900e+00 	 6.143871e-01 	 8.638660e-03 
 9.585200e+00 	 6.524583e-01 	 8.442180e-03 
 1.014340e+01 	 6.904546e-01 	 7.865100e-03 
 1.118240e+01 	 7.611787e-01 	 7.120080e-03 
 1.161210e+01 	 7.904281e-01 	 6.092940e-03 
 1.204210e+01 	 8.196979e-01 	 5.450880e-03 
 1.230240e+01 	 8.374164e-01 	 4.895640e-03 
 1.256270e+01 	 8.551348e-01 	 4.638640e-03 
 1.312980e+01 	 8.937369e-01 	 4.516000e-03 
 1.349870e+01 	 9.188477e-01 	 4.430680e-03 
 1.386700e+01 	 9.439177e-01 	 4.466300e-03 
 1.469090e+01 	 1.000000e+00 	 4.208900e-03 


==> HGO_Walking_Anterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.227640e-02 
 2.565000e-01 	 1.680061e-02 	 1.241017e-02 
 5.130000e-01 	 3.360123e-02 	 1.247204e-02 
 8.985000e-01 	 5.885127e-02 	 1.253398e-02 
 1.284100e+00 	 8.410786e-02 	 1.254280e-02 
 2.233400e+00 	 1.462865e-01 	 1.252240e-02 
 2.794500e+00 	 1.830383e-01 	 1.246634e-02 
 3.355500e+00 	 2.197835e-01 	 1.239472e-02 
 3.984900e+00 	 2.610088e-01 	 1.228914e-02 
 4.614200e+00 	 3.022276e-01 	 1.218184e-02 
 5.249100e+00 	 3.438132e-01 	 1.206560e-02 
 5.883900e+00 	 3.853923e-01 	 1.195856e-02 
 6.512100e+00 	 4.265391e-01 	 1.185966e-02 
 7.140300e+00 	 4.676858e-01 	 1.177274e-02 
 7.756800e+00 	 5.080663e-01 	 1.169660e-02 
 8.373500e+00 	 5.484598e-01 	 1.163904e-02 
 8.919300e+00 	 5.842094e-01 	 1.159684e-02 
 9.465100e+00 	 6.199590e-01 	 1.156188e-02 
 1.033110e+01 	 6.766815e-01 	 1.152960e-02 
 1.072520e+01 	 7.024949e-01 	 1.150000e-02 
 1.111940e+01 	 7.283148e-01 	 1.144940e-02 
 1.148390e+01 	 7.521893e-01 	 1.139656e-02 
 1.184840e+01 	 7.760639e-01 	 1.137278e-02 
 1.233420e+01 	 8.078835e-01 	 1.138568e-02 
 1.325010e+01 	 8.678745e-01 	 1.140902e-02 
 1.450290e+01 	 9.499322e-01 	 1.148893e-02 
 1.526730e+01 	 1.000000e+00 	 1.154370e-02 


==> HGO_Walking_Anterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 7.621490e-02 
 2.346000e-01 	 1.921533e-02 	 7.217150e-02 
 4.697000e-01 	 3.847162e-02 	 6.757850e-02 
 7.691000e-01 	 6.299451e-02 	 6.295178e-02 
 1.069100e+00 	 8.756655e-02 	 5.827022e-02 
 1.408800e+00 	 1.153903e-01 	 5.402308e-02 
 1.749900e+00 	 1.433287e-01 	 5.053634e-02 
 2.132700e+00 	 1.746826e-01 	 4.737832e-02 
 2.516600e+00 	 2.061266e-01 	 4.513960e-02 
 2.803600e+00 	 2.296339e-01 	 4.364058e-02 
 3.091400e+00 	 2.532067e-01 	 4.273706e-02 
 3.379100e+00 	 2.767712e-01 	 4.224028e-02 
 3.681500e+00 	 3.015398e-01 	 4.238380e-02 
 3.983100e+00 	 3.262429e-01 	 4.307036e-02 
 4.285900e+00 	 3.510443e-01 	 4.434040e-02 
 4.592600e+00 	 3.761651e-01 	 4.651046e-02 
 4.899900e+00 	 4.013351e-01 	 4.986512e-02 
 5.206000e+00 	 4.264067e-01 	 5.432382e-02 
 5.657900e+00 	 4.634204e-01 	 5.990200e-02 
 6.109800e+00 	 5.004341e-01 	 6.546440e-02 
 6.566300e+00 	 5.378246e-01 	 7.145610e-02 
 7.023400e+00 	 5.752641e-01 	 8.015246e-02 
 7.957900e+00 	 6.518060e-01 	 9.001396e-02 
 8.321500e+00 	 6.815874e-01 	 9.802908e-02 
 8.653500e+00 	 7.087804e-01 	 1.059839e-01 
 8.870900e+00 	 7.265869e-01 	 1.147656e-01 
 9.091000e+00 	 7.446146e-01 	 1.192248e-01 
 9.598500e+00 	 7.861823e-01 	 1.220484e-01 
 9.994500e+00 	 8.186174e-01 	 1.242782e-01 
 1.039850e+01 	 8.517078e-01 	 1.263738e-01 
 1.148370e+01 	 9.405930e-01 	 1.265377e-01 
 1.220900e+01 	 1.000000e+00 	 1.259340e-01 


==> HGO_Walking_Central_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 3.923000e-03 
 4.071000e-01 	 3.429019e-02 	 2.217267e-03 
 5.753000e-01 	 4.845774e-02 	 2.556080e-03 
 7.434000e-01 	 6.261687e-02 	 2.733960e-03 
 1.017800e+00 	 8.572969e-02 	 3.894940e-03 
 1.291800e+00 	 1.088088e-01 	 5.111740e-03 
 1.987800e+00 	 1.674332e-01 	 6.315240e-03 
 2.382500e+00 	 2.006789e-01 	 7.418720e-03 
 2.776900e+00 	 2.338994e-01 	 8.396440e-03 
 3.198700e+00 	 2.694277e-01 	 9.083840e-03 
 3.620100e+00 	 3.049224e-01 	 9.671620e-03 
 4.057900e+00 	 3.417985e-01 	 1.018278e-02 
 4.495400e+00 	 3.786493e-01 	 1.059734e-02 
 4.941500e+00 	 4.162245e-01 	 1.093922e-02 
 5.387400e+00 	 4.537828e-01 	 1.118740e-02 
 5.815600e+00 	 4.898502e-01 	 1.136540e-02 
 6.243500e+00 	 5.258924e-01 	 1.149200e-02 
 6.630600e+00 	 5.584980e-01 	 1.161004e-02 
 7.017400e+00 	 5.910783e-01 	 1.168108e-02 
 7.682500e+00 	 6.470999e-01 	 1.172976e-02 
 7.957100e+00 	 6.702296e-01 	 1.175828e-02 
 8.231900e+00 	 6.933761e-01 	 1.166722e-02 
 8.422800e+00 	 7.094557e-01 	 1.161526e-02 
 8.613700e+00 	 7.255353e-01 	 1.149564e-02 
 8.907900e+00 	 7.503159e-01 	 1.128920e-02 
 9.497700e+00 	 7.999949e-01 	 1.105850e-02 
 1.048980e+01 	 8.835599e-01 	 1.089274e-02 
 1.118080e+01 	 9.417631e-01 	 1.057593e-02 
 1.187220e+01 	 1.000000e+00 	 1.040300e-02 


==> HGO_Walking_Central_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 4.232530e-02 
 1.903000e-01 	 2.171507e-02 	 4.398640e-02 
 3.803000e-01 	 4.339590e-02 	 4.631366e-02 
 6.057000e-01 	 6.911622e-02 	 4.833184e-02 
 8.312000e-01 	 9.484795e-02 	 5.069930e-02 
 1.074100e+00 	 1.225652e-01 	 5.222484e-02 
 1.317800e+00 	 1.503737e-01 	 5.348380e-02 
 1.605300e+00 	 1.831802e-01 	 5.410886e-02 
 1.892500e+00 	 2.159525e-01 	 5.435310e-02 
 2.127800e+00 	 2.428025e-01 	 5.393188e-02 
 2.363500e+00 	 2.696982e-01 	 5.328482e-02 
 2.601300e+00 	 2.968335e-01 	 5.174442e-02 
 2.861100e+00 	 3.264791e-01 	 4.973626e-02 
 3.121500e+00 	 3.561933e-01 	 4.766768e-02 
 3.382400e+00 	 3.859645e-01 	 4.493510e-02 
 3.643000e+00 	 4.157015e-01 	 4.225168e-02 
 3.902000e+00 	 4.452559e-01 	 3.976222e-02 
 4.163400e+00 	 4.750842e-01 	 3.691534e-02 
 4.535600e+00 	 5.175558e-01 	 3.336494e-02 
 4.911100e+00 	 5.604039e-01 	 2.973700e-02 
 5.258400e+00 	 6.000342e-01 	 2.691930e-02 
 5.606600e+00 	 6.397672e-01 	 2.393672e-02 
 6.221500e+00 	 7.099332e-01 	 2.232876e-02 
 6.450500e+00 	 7.360644e-01 	 2.172110e-02 
 6.675400e+00 	 7.617276e-01 	 2.211686e-02 
 6.808700e+00 	 7.769384e-01 	 2.232732e-02 
 6.940100e+00 	 7.919324e-01 	 2.430786e-02 
 7.212400e+00 	 8.230045e-01 	 2.606510e-02 
 7.454700e+00 	 8.506533e-01 	 2.795284e-02 
 7.692900e+00 	 8.778342e-01 	 3.066600e-02 
 8.348500e+00 	 9.526445e-01 	 3.328660e-02 
 8.763500e+00 	 1.000000e+00 	 3.715750e-02 


==> HGO_Walking_Circumferential_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.452470e-02 
 7.381000e-01 	 1.282782e-02 	 1.291340e-02 
 1.860700e+00 	 3.233807e-02 	 1.395868e-02 
 2.569500e+00 	 4.465667e-02 	 1.397126e-02 
 3.277600e+00 	 5.696310e-02 	 1.466230e-02 
 4.081100e+00 	 7.092754e-02 	 1.464256e-02 
 4.886200e+00 	 8.491979e-02 	 1.398048e-02 
 5.745800e+00 	 9.985923e-02 	 1.294088e-02 
 6.608900e+00 	 1.148595e-01 	 1.200794e-02 
 7.495200e+00 	 1.302630e-01 	 1.126644e-02 
 8.386000e+00 	 1.457446e-01 	 1.013138e-02 
 9.285400e+00 	 1.613758e-01 	 9.515540e-03 
 1.018830e+01 	 1.770677e-01 	 9.114280e-03 
 1.109240e+01 	 1.927805e-01 	 8.835200e-03 
 1.199750e+01 	 2.085107e-01 	 8.669100e-03 
 1.290040e+01 	 2.242027e-01 	 8.611120e-03 
 1.380370e+01 	 2.399016e-01 	 8.656980e-03 
 1.470550e+01 	 2.555745e-01 	 8.661320e-03 
 1.560710e+01 	 2.712439e-01 	 8.701120e-03 
 1.650680e+01 	 2.868802e-01 	 8.729020e-03 
 1.740640e+01 	 3.025148e-01 	 8.781920e-03 
 1.830200e+01 	 3.180799e-01 	 8.733660e-03 
 1.919750e+01 	 3.336433e-01 	 8.722460e-03 
 2.008590e+01 	 3.490832e-01 	 8.712520e-03 
 2.097430e+01 	 3.645232e-01 	 8.728740e-03 
 2.185000e+01 	 3.797424e-01 	 8.755120e-03 
 2.272570e+01 	 3.949617e-01 	 8.836000e-03 
 2.358460e+01 	 4.098889e-01 	 8.945140e-03 
 2.444360e+01 	 4.248179e-01 	 9.120900e-03 
 2.529060e+01 	 4.395384e-01 	 9.314540e-03 
 2.613760e+01 	 4.542589e-01 	 9.542760e-03 
 2.698050e+01 	 4.689080e-01 	 9.767480e-03 
 2.782350e+01 	 4.835590e-01 	 1.000374e-02 
 2.866700e+01 	 4.982186e-01 	 1.020994e-02 
 2.951060e+01 	 5.128800e-01 	 1.040726e-02 
 3.035410e+01 	 5.275396e-01 	 1.056456e-02 
 3.119780e+01 	 5.422027e-01 	 1.069850e-02 
 3.203730e+01 	 5.567928e-01 	 1.078396e-02 
 3.287700e+01 	 5.713864e-01 	 1.083872e-02 
 3.370290e+01 	 5.857401e-01 	 1.084668e-02 
 3.452900e+01 	 6.000973e-01 	 1.083722e-02 
 3.533290e+01 	 6.140687e-01 	 1.079576e-02 
 3.613700e+01 	 6.280436e-01 	 1.075192e-02 
 3.691490e+01 	 6.415631e-01 	 1.068712e-02 
 3.769300e+01 	 6.550861e-01 	 1.061508e-02 
 3.843890e+01 	 6.680495e-01 	 1.051314e-02 
 3.918490e+01 	 6.810146e-01 	 1.039838e-02 
 3.990060e+01 	 6.934531e-01 	 1.025604e-02 
 4.061630e+01 	 7.058917e-01 	 1.011754e-02 
 4.130350e+01 	 7.178349e-01 	 9.978880e-03 
 4.199070e+01 	 7.297781e-01 	 9.863880e-03 
 4.263920e+01 	 7.410487e-01 	 9.761900e-03 
 4.328780e+01 	 7.523210e-01 	 9.681660e-03 
 4.389750e+01 	 7.629173e-01 	 9.598840e-03 
 4.450730e+01 	 7.735154e-01 	 9.513440e-03 
 4.508470e+01 	 7.835503e-01 	 9.410860e-03 
 4.566210e+01 	 7.935852e-01 	 9.302240e-03 
 4.621080e+01 	 8.031214e-01 	 9.184940e-03 
 4.675950e+01 	 8.126575e-01 	 9.078840e-03 
 4.727920e+01 	 8.216896e-01 	 8.988680e-03 
 4.779890e+01 	 8.307218e-01 	 8.918560e-03 
 4.828990e+01 	 8.392551e-01 	 9.209560e-03 
 4.878110e+01 	 8.477919e-01 	 9.574500e-03 
 4.971270e+01 	 8.639827e-01 	 9.428780e-03 
 5.060320e+01 	 8.794591e-01 	 9.933900e-03 
 5.145440e+01 	 8.942526e-01 	 1.061708e-02 
 5.228070e+01 	 9.086133e-01 	 1.061008e-02 
 5.308510e+01 	 9.225934e-01 	 1.045004e-02 
 5.386220e+01 	 9.360990e-01 	 1.057746e-02 
 5.460850e+01 	 9.490693e-01 	 1.037490e-02 
 5.531700e+01 	 9.613827e-01 	 9.143960e-03 
 5.598080e+01 	 9.729192e-01 	 8.540040e-03 
 5.628560e+01 	 9.782165e-01 	 8.943620e-03 
 5.658880e+01 	 9.834860e-01 	 1.297648e-02 
 5.711870e+01 	 9.926954e-01 	 2.084374e-02 
 5.753900e+01 	 1.000000e+00 	 3.022630e-02 


==> HGO_Walking_Circumferential_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 4.087200e-03 
 3.405000e-01 	 6.548681e-03 	 4.364833e-03 
 6.805000e-01 	 1.308775e-02 	 4.599880e-03 
 1.184400e+00 	 2.277903e-02 	 4.619700e-03 
 1.687700e+00 	 3.245877e-02 	 4.609860e-03 
 2.294000e+00 	 4.411946e-02 	 4.303020e-03 
 2.899700e+00 	 5.576861e-02 	 4.034760e-03 
 3.553100e+00 	 6.833515e-02 	 3.924880e-03 
 4.205900e+00 	 8.089016e-02 	 4.047860e-03 
 4.873100e+00 	 9.372211e-02 	 4.398220e-03 
 5.539600e+00 	 1.065406e-01 	 4.964620e-03 
 6.206900e+00 	 1.193745e-01 	 5.787560e-03 
 6.873700e+00 	 1.321987e-01 	 6.577200e-03 
 7.539200e+00 	 1.449980e-01 	 7.748900e-03 
 8.204400e+00 	 1.577915e-01 	 8.836820e-03 
 8.869400e+00 	 1.705811e-01 	 1.012824e-02 
 9.533500e+00 	 1.833535e-01 	 1.129778e-02 
 1.019670e+01 	 1.961085e-01 	 1.275408e-02 
 1.085990e+01 	 2.088635e-01 	 1.400326e-02 
 1.152030e+01 	 2.215647e-01 	 1.556244e-02 
 1.218060e+01 	 2.342639e-01 	 1.708900e-02 
 1.283210e+01 	 2.467939e-01 	 1.887664e-02 
 1.348320e+01 	 2.593162e-01 	 2.073856e-02 
 1.411910e+01 	 2.715462e-01 	 2.280622e-02 
 1.475460e+01 	 2.837685e-01 	 2.495124e-02 
 1.537020e+01 	 2.956081e-01 	 2.723794e-02 
 1.598520e+01 	 3.074361e-01 	 2.959518e-02 
 1.658010e+01 	 3.188775e-01 	 3.206768e-02 
 1.717520e+01 	 3.303228e-01 	 3.456834e-02 
 1.775470e+01 	 3.414681e-01 	 3.714970e-02 
 1.833540e+01 	 3.526364e-01 	 3.970390e-02 
 1.890460e+01 	 3.635836e-01 	 4.221362e-02 
 1.947570e+01 	 3.745673e-01 	 4.456834e-02 
 2.004170e+01 	 3.854529e-01 	 4.688952e-02 
 2.061120e+01 	 3.964058e-01 	 4.904444e-02 
 2.118180e+01 	 4.073799e-01 	 5.179052e-02 
 2.175590e+01 	 4.184213e-01 	 5.422028e-02 
 2.233650e+01 	 4.295877e-01 	 5.929740e-02 
 2.291870e+01 	 4.407849e-01 	 6.436768e-02 
 2.351370e+01 	 4.522283e-01 	 7.016444e-02 
 2.411310e+01 	 4.637563e-01 	 7.534820e-02 
 2.473090e+01 	 4.756381e-01 	 8.175222e-02 
 2.535080e+01 	 4.875604e-01 	 8.594962e-02 
 2.599740e+01 	 4.999962e-01 	 9.119572e-02 
 2.664480e+01 	 5.124473e-01 	 9.563710e-02 
 2.732140e+01 	 5.254600e-01 	 1.000421e-01 
 2.799990e+01 	 5.385093e-01 	 1.033782e-01 
 2.870930e+01 	 5.521529e-01 	 1.049090e-01 
 2.942370e+01 	 5.658926e-01 	 1.042279e-01 
 3.017140e+01 	 5.802728e-01 	 1.035191e-01 
 3.092710e+01 	 5.948068e-01 	 1.034755e-01 
 3.172190e+01 	 6.100929e-01 	 1.067483e-01 
 3.252170e+01 	 6.254750e-01 	 1.126209e-01 
 3.336410e+01 	 6.416765e-01 	 1.215822e-01 
 3.420280e+01 	 6.578069e-01 	 1.301132e-01 
 3.507080e+01 	 6.745007e-01 	 1.363878e-01 
 3.592900e+01 	 6.910061e-01 	 1.371666e-01 
 3.681160e+01 	 7.079807e-01 	 1.339292e-01 
 3.768460e+01 	 7.247707e-01 	 1.260578e-01 
 3.858850e+01 	 7.421550e-01 	 1.165936e-01 
 3.948480e+01 	 7.593932e-01 	 1.066257e-01 
 4.010200e+01 	 7.712635e-01 	 9.696676e-02 
 4.071760e+01 	 7.831031e-01 	 8.727184e-02 
 4.132910e+01 	 7.948638e-01 	 7.744472e-02 
 4.228300e+01 	 8.132097e-01 	 6.772380e-02 
 4.323620e+01 	 8.315421e-01 	 5.791656e-02 
 4.389790e+01 	 8.442683e-01 	 4.817858e-02 
 4.456040e+01 	 8.570099e-01 	 3.944854e-02 
 4.522530e+01 	 8.697976e-01 	 3.230016e-02 
 4.590370e+01 	 8.828450e-01 	 2.547860e-02 
 4.658060e+01 	 8.958635e-01 	 1.988428e-02 
 4.725410e+01 	 9.088166e-01 	 1.445720e-02 
 4.822440e+01 	 9.274779e-01 	 8.835920e-03 
 4.918960e+01 	 9.460412e-01 	 3.019960e-03 
 5.001710e+01 	 9.619561e-01 	 -5.143800e-04 
 5.084320e+01 	 9.778441e-01 	 -5.773133e-03 
 5.199520e+01 	 1.000000e+00 	 -4.224900e-03 


==> HGO_Walking_Posterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 8.603000e-03 
 2.583000e-01 	 1.777298e-02 	 8.469567e-03 
 5.158000e-01 	 3.549091e-02 	 8.721400e-03 
 9.241000e-01 	 6.358501e-02 	 9.007680e-03 
 1.332100e+00 	 9.165847e-02 	 9.467760e-03 
 2.310000e+00 	 1.589453e-01 	 9.884720e-03 
 2.823300e+00 	 1.942642e-01 	 1.030278e-02 
 3.336400e+00 	 2.295693e-01 	 1.066170e-02 
 3.863500e+00 	 2.658378e-01 	 1.089940e-02 
 4.390300e+00 	 3.020856e-01 	 1.107566e-02 
 4.942300e+00 	 3.400673e-01 	 1.123762e-02 
 5.494000e+00 	 3.780284e-01 	 1.138130e-02 
 6.055200e+00 	 4.166432e-01 	 1.152420e-02 
 6.616400e+00 	 4.552579e-01 	 1.168908e-02 
 7.145200e+00 	 4.916433e-01 	 1.183200e-02 
 7.674200e+00 	 5.280425e-01 	 1.196274e-02 
 8.152300e+00 	 5.609394e-01 	 1.203176e-02 
 8.630800e+00 	 5.938637e-01 	 1.210178e-02 
 9.465600e+00 	 6.513042e-01 	 1.210336e-02 
 9.816200e+00 	 6.754282e-01 	 1.207456e-02 
 1.016600e+01 	 6.994970e-01 	 1.215894e-02 
 1.039460e+01 	 7.152264e-01 	 1.207934e-02 
 1.062280e+01 	 7.309283e-01 	 1.181966e-02 
 1.104420e+01 	 7.599238e-01 	 1.142476e-02 
 1.179650e+01 	 8.116876e-01 	 1.101150e-02 
 1.295490e+01 	 8.913942e-01 	 1.042744e-02 
 1.374410e+01 	 9.456971e-01 	 9.874100e-03 
 1.453330e+01 	 1.000000e+00 	 9.648900e-03 


==> HGO_Walking_Posterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.479700e-03 
 3.010000e-01 	 1.987533e-02 	 -1.002390e-02 
 6.038000e-01 	 3.986952e-02 	 -1.671876e-02 
 1.137600e+00 	 7.511687e-02 	 -2.216836e-02 
 1.672700e+00 	 1.104501e-01 	 -2.543250e-02 
 2.301700e+00 	 1.519836e-01 	 -2.584206e-02 
 2.929500e+00 	 1.934378e-01 	 -2.402750e-02 
 3.586400e+00 	 2.368136e-01 	 -2.083530e-02 
 4.241000e+00 	 2.800375e-01 	 -1.683588e-02 
 4.691900e+00 	 3.098109e-01 	 -1.272452e-02 
 5.141500e+00 	 3.394984e-01 	 -8.811180e-03 
 5.590100e+00 	 3.691199e-01 	 -5.271380e-03 
 6.026100e+00 	 3.979095e-01 	 -1.741360e-03 
 6.460900e+00 	 4.266197e-01 	 1.667940e-03 
 6.894200e+00 	 4.552310e-01 	 5.019740e-03 
 7.318900e+00 	 4.832743e-01 	 8.225420e-03 
 7.742000e+00 	 5.112121e-01 	 1.140616e-02 
 8.164200e+00 	 5.390904e-01 	 1.429252e-02 
 8.771800e+00 	 5.792108e-01 	 1.680970e-02 
 9.377700e+00 	 6.192190e-01 	 1.860384e-02 
 9.947900e+00 	 6.568699e-01 	 1.983446e-02 
 1.051760e+01 	 6.944877e-01 	 2.039166e-02 
 1.157670e+01 	 7.644212e-01 	 2.054472e-02 
 1.201480e+01 	 7.933494e-01 	 2.044540e-02 
 1.245230e+01 	 8.222379e-01 	 2.051802e-02 
 1.271730e+01 	 8.397361e-01 	 2.052940e-02 
 1.298190e+01 	 8.572079e-01 	 2.077252e-02 
 1.355850e+01 	 8.952814e-01 	 2.102574e-02 
 1.393340e+01 	 9.200364e-01 	 2.144598e-02 
 1.430740e+01 	 9.447320e-01 	 2.191190e-02 
 1.514440e+01 	 1.000000e+00 	 2.250640e-02 


==> HK_Circum_Anterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -2.948000e-04 
 2.528000e-01 	 1.677249e-02 	 5.129667e-04 
 5.055000e-01 	 3.353835e-02 	 1.453820e-03 
 8.856000e-01 	 5.875679e-02 	 2.514640e-03 
 1.265500e+00 	 8.396197e-02 	 3.577560e-03 
 2.200900e+00 	 1.460228e-01 	 4.579580e-03 
 2.753700e+00 	 1.826994e-01 	 5.460920e-03 
 3.306100e+00 	 2.193494e-01 	 6.120500e-03 
 3.926000e+00 	 2.604778e-01 	 6.395780e-03 
 4.545700e+00 	 3.015930e-01 	 6.401840e-03 
 5.171300e+00 	 3.430996e-01 	 6.169240e-03 
 5.797100e+00 	 3.846195e-01 	 5.744820e-03 
 6.416700e+00 	 4.257280e-01 	 5.200320e-03 
 7.036600e+00 	 4.668564e-01 	 4.603600e-03 
 7.645400e+00 	 5.072484e-01 	 4.017940e-03 
 8.254500e+00 	 5.476603e-01 	 3.479640e-03 
 8.793600e+00 	 5.834279e-01 	 2.936740e-03 
 9.333000e+00 	 6.192154e-01 	 2.439120e-03 
 1.018900e+01 	 6.760083e-01 	 1.987960e-03 
 1.057880e+01 	 7.018703e-01 	 1.567140e-03 
 1.096860e+01 	 7.277323e-01 	 1.193480e-03 
 1.132910e+01 	 7.516504e-01 	 8.909600e-04 
 1.168960e+01 	 7.755684e-01 	 5.823200e-04 
 1.217000e+01 	 8.074415e-01 	 2.163600e-04 
 1.307600e+01 	 8.675517e-01 	 -1.961400e-04 
 1.431570e+01 	 9.498020e-01 	 -6.624333e-04 
 1.507230e+01 	 1.000000e+00 	 -1.248200e-03 


==> HK_Circum_Anterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -4.853600e-03 
 2.084000e-01 	 1.950909e-02 	 -5.369067e-03 
 4.173000e-01 	 3.906499e-02 	 -5.457680e-03 
 6.831000e-01 	 6.394750e-02 	 -5.973320e-03 
 9.512000e-01 	 8.904533e-02 	 -6.081300e-03 
 1.255100e+00 	 1.174945e-01 	 -6.219880e-03 
 1.561300e+00 	 1.461590e-01 	 -5.595540e-03 
 1.905100e+00 	 1.783434e-01 	 -5.216080e-03 
 2.249300e+00 	 2.105652e-01 	 -4.033980e-03 
 2.507100e+00 	 2.346988e-01 	 -3.064520e-03 
 2.765100e+00 	 2.588512e-01 	 -1.884180e-03 
 3.022900e+00 	 2.829848e-01 	 -1.181980e-03 
 3.293400e+00 	 3.083073e-01 	 -7.596000e-04 
 3.563000e+00 	 3.335455e-01 	 -8.106200e-04 
 3.832800e+00 	 3.588025e-01 	 -8.653800e-04 
 4.104800e+00 	 3.842654e-01 	 -4.106200e-04 
 4.378300e+00 	 4.098688e-01 	 7.998000e-04 
 4.650100e+00 	 4.353130e-01 	 2.324840e-03 
 5.047700e+00 	 4.725337e-01 	 4.931340e-03 
 5.443700e+00 	 5.096048e-01 	 7.655840e-03 
 5.841200e+00 	 5.468162e-01 	 1.385586e-02 
 6.234200e+00 	 5.836064e-01 	 1.697594e-02 
 7.013400e+00 	 6.565501e-01 	 2.079952e-02 
 7.318900e+00 	 6.851491e-01 	 2.456960e-02 
 7.617000e+00 	 7.130554e-01 	 2.904806e-02 
 7.810000e+00 	 7.311228e-01 	 3.005698e-02 
 8.002000e+00 	 7.490966e-01 	 3.375722e-02 
 8.442100e+00 	 7.902960e-01 	 3.685708e-02 
 8.786900e+00 	 8.225740e-01 	 3.869310e-02 
 9.129600e+00 	 8.546554e-01 	 3.921938e-02 
 1.006360e+01 	 9.420906e-01 	 3.941857e-02 
 1.068220e+01 	 1.000000e+00 	 3.709730e-02 


==> HK_Circum_Central_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.597760e-02 
 3.954000e-01 	 3.377091e-02 	 1.928137e-02 
 5.584000e-01 	 4.769266e-02 	 1.883278e-02 
 7.216000e-01 	 6.163149e-02 	 1.869546e-02 
 9.889000e-01 	 8.446145e-02 	 1.678870e-02 
 1.256400e+00 	 1.073085e-01 	 1.477746e-02 
 1.939000e+00 	 1.656090e-01 	 1.278398e-02 
 2.327300e+00 	 1.987735e-01 	 1.099236e-02 
 2.715800e+00 	 2.319551e-01 	 9.441600e-03 
 3.131700e+00 	 2.674769e-01 	 8.464140e-03 
 3.547700e+00 	 3.030073e-01 	 7.747780e-03 
 3.979800e+00 	 3.399127e-01 	 7.211520e-03 
 4.411900e+00 	 3.768182e-01 	 6.803600e-03 
 4.852600e+00 	 4.144581e-01 	 6.497720e-03 
 5.293200e+00 	 4.520895e-01 	 6.236600e-03 
 5.716300e+00 	 4.882263e-01 	 6.024600e-03 
 6.139500e+00 	 5.243716e-01 	 5.823760e-03 
 6.522200e+00 	 5.570578e-01 	 5.619160e-03 
 6.904900e+00 	 5.897440e-01 	 5.418820e-03 
 7.562800e+00 	 6.459349e-01 	 5.232420e-03 
 7.834600e+00 	 6.691492e-01 	 5.049700e-03 
 8.106400e+00 	 6.923635e-01 	 4.883400e-03 
 8.295300e+00 	 7.084974e-01 	 4.634220e-03 
 8.484200e+00 	 7.246312e-01 	 4.160660e-03 
 8.775000e+00 	 7.494683e-01 	 3.448160e-03 
 9.358100e+00 	 7.992706e-01 	 2.618680e-03 
 1.033980e+01 	 8.831171e-01 	 1.655020e-03 
 1.102390e+01 	 9.415457e-01 	 5.653000e-04 
 1.170830e+01 	 1.000000e+00 	 -1.904000e-04 


==> HK_Circum_Central_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.856940e-02 
 1.722000e-01 	 2.177927e-02 	 2.061847e-02 
 3.447000e-01 	 4.359649e-02 	 2.228182e-02 
 5.503000e-01 	 6.960008e-02 	 2.317198e-02 
 7.560000e-01 	 9.561632e-02 	 2.365240e-02 
 9.799000e-01 	 1.239344e-01 	 2.425962e-02 
 1.203900e+00 	 1.522652e-01 	 2.520162e-02 
 1.468200e+00 	 1.856930e-01 	 2.652606e-02 
 1.732500e+00 	 2.191207e-01 	 2.786224e-02 
 1.951400e+00 	 2.468065e-01 	 2.896374e-02 
 2.170000e+00 	 2.744543e-01 	 2.867004e-02 
 2.390100e+00 	 3.022918e-01 	 2.674884e-02 
 2.630500e+00 	 3.326967e-01 	 2.365522e-02 
 2.871900e+00 	 3.632282e-01 	 2.108512e-02 
 3.113500e+00 	 3.937849e-01 	 1.870220e-02 
 3.352400e+00 	 4.240002e-01 	 1.723734e-02 
 3.591400e+00 	 4.542281e-01 	 1.668512e-02 
 3.831100e+00 	 4.845446e-01 	 1.675306e-02 
 4.171200e+00 	 5.275593e-01 	 1.661498e-02 
 4.511400e+00 	 5.705866e-01 	 1.579044e-02 
 4.824400e+00 	 6.101738e-01 	 1.616392e-02 
 5.135500e+00 	 6.495207e-01 	 1.582954e-02 
 5.679100e+00 	 7.182733e-01 	 1.657924e-02 
 5.880100e+00 	 7.436951e-01 	 1.715760e-02 
 6.076500e+00 	 7.685351e-01 	 1.865464e-02 
 6.191400e+00 	 7.830673e-01 	 1.860316e-02 
 6.305700e+00 	 7.975236e-01 	 1.934496e-02 
 6.542600e+00 	 8.274859e-01 	 1.848476e-02 
 6.753000e+00 	 8.540966e-01 	 1.760616e-02 
 6.962700e+00 	 8.806187e-01 	 1.313860e-02 
 7.539100e+00 	 9.535198e-01 	 9.436467e-03 
 7.906600e+00 	 1.000000e+00 	 -2.085500e-03 


==> HK_Circum_Circumferential_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 5.413600e-02 
 7.664000e-01 	 1.327102e-02 	 3.836207e-02 
 1.906800e+00 	 3.301824e-02 	 3.325992e-02 
 2.634100e+00 	 4.561220e-02 	 2.631352e-02 
 3.352900e+00 	 5.805897e-02 	 2.433670e-02 
 4.165700e+00 	 7.213346e-02 	 2.054298e-02 
 4.976300e+00 	 8.616985e-02 	 1.675768e-02 
 5.840800e+00 	 1.011396e-01 	 1.255610e-02 
 6.703800e+00 	 1.160833e-01 	 8.402740e-03 
 7.590500e+00 	 1.314375e-01 	 4.373480e-03 
 8.477300e+00 	 1.467933e-01 	 2.683400e-04 
 9.372800e+00 	 1.622998e-01 	 -2.452980e-03 
 1.026960e+01 	 1.778289e-01 	 -4.149620e-03 
 1.116700e+01 	 1.933683e-01 	 -5.007320e-03 
 1.206370e+01 	 2.088956e-01 	 -5.125960e-03 
 1.295800e+01 	 2.243813e-01 	 -5.073940e-03 
 1.385020e+01 	 2.398307e-01 	 -4.893400e-03 
 1.474060e+01 	 2.552489e-01 	 -4.372160e-03 
 1.562930e+01 	 2.706377e-01 	 -3.624700e-03 
 1.651640e+01 	 2.859988e-01 	 -3.022180e-03 
 1.740270e+01 	 3.013460e-01 	 -2.472820e-03 
 1.828620e+01 	 3.166447e-01 	 -1.884400e-03 
 1.916970e+01 	 3.319434e-01 	 -1.719100e-03 
 2.004750e+01 	 3.471435e-01 	 -1.767340e-03 
 2.092560e+01 	 3.623487e-01 	 -1.911240e-03 
 2.179210e+01 	 3.773530e-01 	 -2.090080e-03 
 2.265890e+01 	 3.923626e-01 	 -2.252980e-03 
 2.351020e+01 	 4.071037e-01 	 -2.375040e-03 
 2.436170e+01 	 4.218483e-01 	 -2.430300e-03 
 2.520230e+01 	 4.364042e-01 	 -2.448400e-03 
 2.604320e+01 	 4.509653e-01 	 -2.459620e-03 
 2.688120e+01 	 4.654761e-01 	 -2.492120e-03 
 2.771950e+01 	 4.799922e-01 	 -2.580800e-03 
 2.855970e+01 	 4.945411e-01 	 -2.740240e-03 
 2.940060e+01 	 5.091022e-01 	 -2.986240e-03 
 3.024270e+01 	 5.236840e-01 	 -3.278940e-03 
 3.108560e+01 	 5.382797e-01 	 -3.606580e-03 
 3.192480e+01 	 5.528113e-01 	 -3.907120e-03 
 3.276440e+01 	 5.673499e-01 	 -4.157120e-03 
 3.358990e+01 	 5.816443e-01 	 -4.297560e-03 
 3.441550e+01 	 5.959404e-01 	 -4.332180e-03 
 3.521800e+01 	 6.098366e-01 	 -4.233040e-03 
 3.602020e+01 	 6.237275e-01 	 -4.044160e-03 
 3.679540e+01 	 6.371509e-01 	 -3.804580e-03 
 3.757020e+01 	 6.505674e-01 	 -3.573880e-03 
 3.831240e+01 	 6.634193e-01 	 -3.387600e-03 
 3.905440e+01 	 6.762678e-01 	 -3.292720e-03 
 3.976570e+01 	 6.885847e-01 	 -3.286480e-03 
 4.047690e+01 	 7.008999e-01 	 -3.352300e-03 
 4.115930e+01 	 7.127164e-01 	 -3.464660e-03 
 4.184160e+01 	 7.245311e-01 	 -3.598480e-03 
 4.248530e+01 	 7.356775e-01 	 -3.724940e-03 
 4.312900e+01 	 7.468238e-01 	 -3.836420e-03 
 4.373410e+01 	 7.573017e-01 	 -3.924500e-03 
 4.433940e+01 	 7.677831e-01 	 -3.997460e-03 
 4.491230e+01 	 7.777035e-01 	 -4.037840e-03 
 4.548540e+01 	 7.876273e-01 	 -4.088860e-03 
 4.602990e+01 	 7.970559e-01 	 -4.153380e-03 
 4.657450e+01 	 8.064862e-01 	 -4.816140e-03 
 4.709080e+01 	 8.154265e-01 	 -4.320440e-03 
 4.760600e+01 	 8.243477e-01 	 -4.253260e-03 
 4.809450e+01 	 8.328066e-01 	 -2.382200e-03 
 4.858130e+01 	 8.412361e-01 	 4.662800e-04 
 4.950860e+01 	 8.572933e-01 	 3.232000e-03 
 5.040140e+01 	 8.727530e-01 	 6.425260e-03 
 5.125170e+01 	 8.874769e-01 	 1.043668e-02 
 5.208600e+01 	 9.019236e-01 	 1.248474e-02 
 5.289800e+01 	 9.159843e-01 	 1.320348e-02 
 5.368480e+01 	 9.296085e-01 	 1.445626e-02 
 5.444620e+01 	 9.427930e-01 	 1.584308e-02 
 5.517340e+01 	 9.553852e-01 	 1.709404e-02 
 5.585720e+01 	 9.672259e-01 	 1.593970e-02 
 5.617260e+01 	 9.726874e-01 	 1.589398e-02 
 5.648520e+01 	 9.781004e-01 	 2.436492e-02 
 5.702350e+01 	 9.874216e-01 	 4.135682e-02 
 5.745330e+01 	 9.948641e-01 	 5.819237e-02 


==> HK_Circum_Circumferential_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.469100e-03 
 3.360000e-01 	 6.518437e-03 	 -9.624000e-04 
 6.720000e-01 	 1.303687e-02 	 -7.739000e-04 
 1.169900e+00 	 2.269619e-02 	 -6.709400e-04 
 1.667900e+00 	 3.235744e-02 	 -7.190200e-04 
 2.268200e+00 	 4.400333e-02 	 -9.602800e-04 
 2.868600e+00 	 5.565115e-02 	 -1.240080e-03 
 3.517100e+00 	 6.823213e-02 	 -1.507360e-03 
 4.165600e+00 	 8.081310e-02 	 -1.717920e-03 
 4.829400e+00 	 9.369089e-02 	 -1.868080e-03 
 5.493100e+00 	 1.065667e-01 	 -1.960540e-03 
 6.158200e+00 	 1.194698e-01 	 -2.002800e-03 
 6.823200e+00 	 1.323708e-01 	 -2.006640e-03 
 7.486900e+00 	 1.452467e-01 	 -1.976160e-03 
 8.150500e+00 	 1.581206e-01 	 -1.915580e-03 
 8.813400e+00 	 1.709809e-01 	 -1.814400e-03 
 9.476400e+00 	 1.838432e-01 	 -1.661180e-03 
 1.013840e+01 	 1.966861e-01 	 -1.407760e-03 
 1.080040e+01 	 2.095289e-01 	 -9.513600e-04 
 1.145940e+01 	 2.223136e-01 	 -3.093400e-04 
 1.211860e+01 	 2.351022e-01 	 3.599000e-04 
 1.276920e+01 	 2.477239e-01 	 1.524400e-03 
 1.341940e+01 	 2.603378e-01 	 2.349800e-03 
 1.405600e+01 	 2.726879e-01 	 3.268980e-03 
 1.469270e+01 	 2.850400e-01 	 4.052060e-03 
 1.531050e+01 	 2.970254e-01 	 5.120560e-03 
 1.592990e+01 	 3.090418e-01 	 5.814640e-03 
 1.653060e+01 	 3.206955e-01 	 7.682200e-03 
 1.713210e+01 	 3.323646e-01 	 8.869500e-03 
 1.771900e+01 	 3.437505e-01 	 8.938080e-03 
 1.830650e+01 	 3.551481e-01 	 9.858840e-03 
 1.888100e+01 	 3.662935e-01 	 1.067714e-02 
 1.945690e+01 	 3.774660e-01 	 1.069152e-02 
 2.002580e+01 	 3.885027e-01 	 1.215824e-02 
 2.059520e+01 	 3.995491e-01 	 1.632408e-02 
 2.116370e+01 	 4.105781e-01 	 2.010408e-02 
 2.173250e+01 	 4.216129e-01 	 2.193680e-02 
 2.230710e+01 	 4.327602e-01 	 2.405574e-02 
 2.287920e+01 	 4.438590e-01 	 2.370414e-02 
 2.346310e+01 	 4.551867e-01 	 2.073224e-02 
 2.405040e+01 	 4.665804e-01 	 1.531712e-02 
 2.465340e+01 	 4.782787e-01 	 1.124752e-02 
 2.525960e+01 	 4.900390e-01 	 5.244700e-03 
 2.589200e+01 	 5.023076e-01 	 9.190000e-05 
 2.652650e+01 	 5.146170e-01 	 -3.928740e-03 
 2.718920e+01 	 5.274735e-01 	 -7.335820e-03 
 2.785290e+01 	 5.403493e-01 	 -9.930040e-03 
 2.854430e+01 	 5.537626e-01 	 -1.189008e-02 
 2.923750e+01 	 5.672107e-01 	 -1.354766e-02 
 2.995840e+01 	 5.811962e-01 	 -1.604538e-02 
 3.068050e+01 	 5.952051e-01 	 -1.703700e-02 
 3.143530e+01 	 6.098483e-01 	 -1.546016e-02 
 3.218650e+01 	 6.244216e-01 	 -1.092760e-02 
 3.297530e+01 	 6.397244e-01 	 -3.973200e-03 
 3.376100e+01 	 6.549671e-01 	 3.062240e-03 
 3.457930e+01 	 6.708422e-01 	 9.318040e-03 
 3.539570e+01 	 6.866805e-01 	 1.189198e-02 
 3.624670e+01 	 7.031900e-01 	 1.107862e-02 
 3.709580e+01 	 7.196626e-01 	 7.784300e-03 
 3.798510e+01 	 7.369151e-01 	 4.531060e-03 
 3.887450e+01 	 7.541696e-01 	 1.059080e-03 
 3.949320e+01 	 7.661724e-01 	 -1.910380e-03 
 4.011240e+01 	 7.781850e-01 	 -3.994360e-03 
 4.073180e+01 	 7.902014e-01 	 -6.132440e-03 
 4.169980e+01 	 8.089807e-01 	 -7.844520e-03 
 4.266700e+01 	 8.277445e-01 	 -9.250740e-03 
 4.333730e+01 	 8.407484e-01 	 -1.034198e-02 
 4.400680e+01 	 8.537368e-01 	 -1.127202e-02 
 4.467620e+01 	 8.667232e-01 	 -1.189966e-02 
 4.535720e+01 	 8.799347e-01 	 -1.268104e-02 
 4.603790e+01 	 8.931403e-01 	 -1.372206e-02 
 4.671900e+01 	 9.063537e-01 	 -1.492066e-02 
 4.770230e+01 	 9.254299e-01 	 -1.585434e-02 
 4.868530e+01 	 9.445002e-01 	 -1.638996e-02 
 4.952980e+01 	 9.608836e-01 	 -1.381870e-02 
 5.037340e+01 	 9.772495e-01 	 -1.160457e-02 
 5.154610e+01 	 1.000000e+00 	 -1.586900e-03 


==> HK_Circum_Posterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -9.716900e-03 
 2.555000e-01 	 1.775711e-02 	 -9.671600e-03 
 5.109000e-01 	 3.550728e-02 	 -9.112380e-03 
 9.158000e-01 	 6.364761e-02 	 -8.283280e-03 
 1.320400e+00 	 9.176709e-02 	 -7.149600e-03 
 2.290300e+00 	 1.591746e-01 	 -5.801300e-03 
 2.799600e+00 	 1.945707e-01 	 -4.375000e-03 
 3.308700e+00 	 2.299529e-01 	 -2.962760e-03 
 3.831700e+00 	 2.663011e-01 	 -1.803500e-03 
 4.354400e+00 	 3.026285e-01 	 -7.822600e-04 
 4.901700e+00 	 3.406655e-01 	 1.529400e-04 
 5.448700e+00 	 3.786817e-01 	 1.021840e-03 
 6.005000e+00 	 4.173443e-01 	 1.845420e-03 
 6.561000e+00 	 4.559860e-01 	 2.628500e-03 
 7.085000e+00 	 4.924037e-01 	 3.341280e-03 
 7.608800e+00 	 5.288075e-01 	 3.961440e-03 
 8.082400e+00 	 5.617225e-01 	 4.511780e-03 
 8.555800e+00 	 5.946235e-01 	 4.947460e-03 
 9.382100e+00 	 6.520509e-01 	 5.284000e-03 
 9.728500e+00 	 6.761255e-01 	 5.548360e-03 
 1.007490e+01 	 7.002002e-01 	 5.760520e-03 
 1.030060e+01 	 7.158862e-01 	 5.873540e-03 
 1.052630e+01 	 7.315722e-01 	 5.893500e-03 
 1.094270e+01 	 7.605118e-01 	 5.726380e-03 
 1.168570e+01 	 8.121499e-01 	 5.436600e-03 
 1.282990e+01 	 8.916712e-01 	 5.044740e-03 
 1.360920e+01 	 9.458321e-01 	 4.506900e-03 
 1.438860e+01 	 1.000000e+00 	 4.053500e-03 


==> HK_Circum_Posterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -3.154500e-03 
 2.866000e-01 	 1.951372e-02 	 -2.596967e-03 
 5.733000e-01 	 3.903425e-02 	 -1.679500e-03 
 1.078100e+00 	 7.340455e-02 	 -1.195680e-03 
 1.584600e+00 	 1.078906e-01 	 -8.924400e-04 
 2.179800e+00 	 1.484160e-01 	 -5.810800e-04 
 2.777000e+00 	 1.890775e-01 	 -1.033000e-04 
 3.406400e+00 	 2.319314e-01 	 3.243000e-04 
 4.037200e+00 	 2.748807e-01 	 1.181840e-03 
 4.474000e+00 	 3.046211e-01 	 2.367140e-03 
 4.911200e+00 	 3.343887e-01 	 3.711840e-03 
 5.348400e+00 	 3.641563e-01 	 5.131400e-03 
 5.774800e+00 	 3.931886e-01 	 6.558700e-03 
 6.200400e+00 	 4.221664e-01 	 8.040660e-03 
 6.625200e+00 	 4.510897e-01 	 9.477760e-03 
 7.040800e+00 	 4.793867e-01 	 1.096082e-02 
 7.455600e+00 	 5.076291e-01 	 1.250660e-02 
 7.868500e+00 	 5.357423e-01 	 1.416192e-02 
 8.465100e+00 	 5.763629e-01 	 1.583244e-02 
 9.057500e+00 	 6.166976e-01 	 1.656540e-02 
 9.615000e+00 	 6.546561e-01 	 1.716326e-02 
 1.017020e+01 	 6.924580e-01 	 1.647038e-02 
 1.120150e+01 	 7.626761e-01 	 1.532840e-02 
 1.162980e+01 	 7.918377e-01 	 1.368674e-02 
 1.205710e+01 	 8.209313e-01 	 1.263282e-02 
 1.231570e+01 	 8.385386e-01 	 1.141124e-02 
 1.257450e+01 	 8.561595e-01 	 1.110722e-02 
 1.313820e+01 	 8.945401e-01 	 1.081404e-02 
 1.350450e+01 	 9.194804e-01 	 1.048226e-02 
 1.387020e+01 	 9.443798e-01 	 1.048243e-02 
 1.468710e+01 	 1.000000e+00 	 9.447500e-03 


==> Ogden_Circum_Anterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.926000e-04 
 2.530000e-01 	 1.680170e-02 	 6.819667e-04 
 5.059000e-01 	 3.359676e-02 	 1.975140e-03 
 8.858000e-01 	 5.882587e-02 	 3.460480e-03 
 1.265300e+00 	 8.402842e-02 	 5.038360e-03 
 2.198600e+00 	 1.460088e-01 	 6.550040e-03 
 2.749800e+00 	 1.826139e-01 	 7.869580e-03 
 3.300500e+00 	 2.191858e-01 	 8.832220e-03 
 3.918400e+00 	 2.602205e-01 	 9.168900e-03 
 4.536200e+00 	 3.012485e-01 	 9.072560e-03 
 5.160100e+00 	 3.426816e-01 	 8.606740e-03 
 5.784400e+00 	 3.841413e-01 	 7.850440e-03 
 6.403000e+00 	 4.252225e-01 	 6.922480e-03 
 7.022200e+00 	 4.663435e-01 	 5.938100e-03 
 7.630400e+00 	 5.067340e-01 	 4.988160e-03 
 8.239200e+00 	 5.471643e-01 	 4.136020e-03 
 8.778200e+00 	 5.829592e-01 	 3.301740e-03 
 9.317600e+00 	 6.187807e-01 	 2.562380e-03 
 1.017360e+01 	 6.756276e-01 	 1.908820e-03 
 1.056350e+01 	 7.015208e-01 	 1.317580e-03 
 1.095340e+01 	 7.274140e-01 	 8.028200e-04 
 1.131400e+01 	 7.513614e-01 	 4.281000e-04 
 1.167460e+01 	 7.753088e-01 	 1.004000e-04 
 1.215520e+01 	 8.072254e-01 	 -2.326200e-04 
 1.306140e+01 	 8.674060e-01 	 -5.756600e-04 
 1.430130e+01 	 9.497476e-01 	 -9.307333e-04 
 1.505800e+01 	 1.000000e+00 	 -1.418800e-03 


==> Ogden_Circum_Anterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.958500e-03 
 2.078000e-01 	 1.940786e-02 	 1.137233e-03 
 4.162000e-01 	 3.887177e-02 	 1.115080e-03 
 6.817000e-01 	 6.366863e-02 	 7.548400e-04 
 9.504000e-01 	 8.876436e-02 	 8.232200e-04 
 1.255200e+00 	 1.172317e-01 	 4.871200e-04 
 1.562800e+00 	 1.459606e-01 	 1.629800e-04 
 1.909200e+00 	 1.783133e-01 	 -9.125000e-04 
 2.257100e+00 	 2.108060e-01 	 -1.382320e-03 
 2.518700e+00 	 2.352386e-01 	 -1.982200e-03 
 2.780600e+00 	 2.596993e-01 	 -1.917340e-03 
 3.042300e+00 	 2.841412e-01 	 -1.479780e-03 
 3.317000e+00 	 3.097973e-01 	 -1.157040e-03 
 3.591000e+00 	 3.353881e-01 	 -8.384200e-04 
 3.865200e+00 	 3.609975e-01 	 5.175600e-04 
 4.141800e+00 	 3.868310e-01 	 2.051180e-03 
 4.418500e+00 	 4.126740e-01 	 3.883940e-03 
 4.693100e+00 	 4.383207e-01 	 6.106380e-03 
 5.096300e+00 	 4.759783e-01 	 8.896800e-03 
 5.497200e+00 	 5.134211e-01 	 1.100402e-02 
 5.898600e+00 	 5.509106e-01 	 1.673506e-02 
 6.295200e+00 	 5.879518e-01 	 2.215458e-02 
 7.078000e+00 	 6.610629e-01 	 2.798898e-02 
 7.384700e+00 	 6.897077e-01 	 3.310848e-02 
 7.680000e+00 	 7.172878e-01 	 3.832766e-02 
 7.870200e+00 	 7.350518e-01 	 4.004732e-02 
 8.060800e+00 	 7.528533e-01 	 4.197122e-02 
 8.496700e+00 	 7.935650e-01 	 4.351174e-02 
 8.838400e+00 	 8.254787e-01 	 4.499144e-02 
 9.177000e+00 	 8.571028e-01 	 4.565820e-02 
 1.009930e+01 	 9.432427e-01 	 4.618807e-02 
 1.070700e+01 	 1.000000e+00 	 4.507860e-02 


==> Ogden_Circum_Central_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 2.805210e-02 
 3.927000e-01 	 3.356869e-02 	 3.344343e-02 
 5.544000e-01 	 4.739110e-02 	 3.245560e-02 
 7.165000e-01 	 6.124769e-02 	 3.201764e-02 
 9.825000e-01 	 8.398584e-02 	 2.850366e-02 
 1.249100e+00 	 1.067753e-01 	 2.485278e-02 
 1.930300e+00 	 1.650055e-01 	 2.123844e-02 
 2.318100e+00 	 1.981553e-01 	 1.799226e-02 
 2.706300e+00 	 2.313393e-01 	 1.514020e-02 
 3.121900e+00 	 2.668656e-01 	 1.332782e-02 
 3.537600e+00 	 3.024003e-01 	 1.191902e-02 
 3.969400e+00 	 3.393114e-01 	 1.079228e-02 
 4.401100e+00 	 3.762138e-01 	 9.859740e-03 
 4.841400e+00 	 4.138515e-01 	 9.082200e-03 
 5.281800e+00 	 4.514976e-01 	 8.377220e-03 
 5.704600e+00 	 4.876393e-01 	 7.756820e-03 
 6.127600e+00 	 5.237981e-01 	 7.165580e-03 
 6.510100e+00 	 5.564949e-01 	 6.553380e-03 
 6.892800e+00 	 5.892088e-01 	 5.974980e-03 
 7.550600e+00 	 6.454387e-01 	 5.441920e-03 
 7.822400e+00 	 6.686726e-01 	 4.947980e-03 
 8.094200e+00 	 6.919066e-01 	 4.518060e-03 
 8.283200e+00 	 7.080626e-01 	 4.042900e-03 
 8.472200e+00 	 7.242187e-01 	 3.348040e-03 
 8.763100e+00 	 7.490853e-01 	 2.461600e-03 
 9.346600e+00 	 7.989640e-01 	 1.512100e-03 
 1.032900e+01 	 8.829413e-01 	 4.663600e-04 
 1.101360e+01 	 9.414621e-01 	 -6.342667e-04 
 1.169840e+01 	 1.000000e+00 	 -1.309200e-03 


==> Ogden_Circum_Central_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 3.748110e-02 
 1.708000e-01 	 2.135587e-02 	 3.846147e-02 
 3.423000e-01 	 4.279927e-02 	 3.855854e-02 
 5.474000e-01 	 6.844382e-02 	 3.821678e-02 
 7.537000e-01 	 9.423842e-02 	 3.839696e-02 
 9.784000e-01 	 1.223336e-01 	 3.884698e-02 
 1.204400e+00 	 1.505914e-01 	 4.059388e-02 
 1.469200e+00 	 1.837005e-01 	 4.177778e-02 
 1.738500e+00 	 2.173723e-01 	 4.279648e-02 
 1.962400e+00 	 2.453675e-01 	 4.287516e-02 
 2.186300e+00 	 2.733627e-01 	 4.150992e-02 
 2.412700e+00 	 3.016705e-01 	 3.796490e-02 
 2.659000e+00 	 3.324664e-01 	 3.419344e-02 
 2.906100e+00 	 3.633624e-01 	 3.126756e-02 
 3.152400e+00 	 3.941584e-01 	 2.817684e-02 
 3.398900e+00 	 4.249794e-01 	 2.563942e-02 
 3.645300e+00 	 4.557878e-01 	 2.453870e-02 
 3.891000e+00 	 4.865088e-01 	 2.455154e-02 
 4.241900e+00 	 5.303834e-01 	 2.456908e-02 
 4.591900e+00 	 5.741454e-01 	 2.471762e-02 
 4.912300e+00 	 6.142064e-01 	 2.724706e-02 
 5.230100e+00 	 6.539423e-01 	 2.785430e-02 
 5.782300e+00 	 7.229863e-01 	 2.917270e-02 
 5.984900e+00 	 7.483183e-01 	 2.990654e-02 
 6.180800e+00 	 7.728125e-01 	 3.091970e-02 
 6.295400e+00 	 7.871415e-01 	 2.979710e-02 
 6.409400e+00 	 8.013954e-01 	 3.026636e-02 
 6.645100e+00 	 8.308660e-01 	 2.920632e-02 
 6.854500e+00 	 8.570482e-01 	 2.812844e-02 
 7.062100e+00 	 8.830053e-01 	 2.393396e-02 
 7.634900e+00 	 9.546250e-01 	 2.004083e-02 
 7.997800e+00 	 1.000000e+00 	 9.218200e-03 


==> Ogden_Circum_Circumferential_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 4.635840e-02 
 7.781000e-01 	 1.349708e-02 	 3.877977e-02 
 1.923800e+00 	 3.337063e-02 	 3.848862e-02 
 2.650900e+00 	 4.598305e-02 	 3.516012e-02 
 3.370000e+00 	 5.845671e-02 	 3.516520e-02 
 4.187400e+00 	 7.263550e-02 	 3.063286e-02 
 5.003600e+00 	 8.679347e-02 	 2.480480e-02 
 5.876500e+00 	 1.019350e-01 	 1.779478e-02 
 6.745500e+00 	 1.170088e-01 	 1.088410e-02 
 7.637700e+00 	 1.324851e-01 	 4.041160e-03 
 8.528400e+00 	 1.479354e-01 	 -2.159620e-03 
 9.427200e+00 	 1.635261e-01 	 -5.985160e-03 
 1.032620e+01 	 1.791204e-01 	 -8.418980e-03 
 1.122520e+01 	 1.947146e-01 	 -9.402740e-03 
 1.212200e+01 	 2.102707e-01 	 -9.285640e-03 
 1.301600e+01 	 2.257782e-01 	 -8.763880e-03 
 1.390630e+01 	 2.412215e-01 	 -8.233700e-03 
 1.479440e+01 	 2.566267e-01 	 -7.288260e-03 
 1.567990e+01 	 2.719867e-01 	 -5.955660e-03 
 1.656380e+01 	 2.873191e-01 	 -4.831520e-03 
 1.744670e+01 	 3.026340e-01 	 -3.879780e-03 
 1.832740e+01 	 3.179108e-01 	 -2.895640e-03 
 1.920820e+01 	 3.331894e-01 	 -2.398540e-03 
 2.008410e+01 	 3.483829e-01 	 -2.352960e-03 
 2.096080e+01 	 3.635903e-01 	 -2.528280e-03 
 2.182660e+01 	 3.786087e-01 	 -2.788140e-03 
 2.269300e+01 	 3.936374e-01 	 -3.045060e-03 
 2.354470e+01 	 4.084112e-01 	 -3.246080e-03 
 2.439680e+01 	 4.231919e-01 	 -3.358220e-03 
 2.523880e+01 	 4.377974e-01 	 -3.410360e-03 
 2.608120e+01 	 4.524098e-01 	 -3.452280e-03 
 2.692130e+01 	 4.669824e-01 	 -3.511620e-03 
 2.776200e+01 	 4.815653e-01 	 -3.647840e-03 
 2.860490e+01 	 4.961864e-01 	 -3.870980e-03 
 2.944890e+01 	 5.108266e-01 	 -4.217600e-03 
 3.029430e+01 	 5.254911e-01 	 -4.619060e-03 
 3.114060e+01 	 5.401712e-01 	 -5.074780e-03 
 3.198330e+01 	 5.547889e-01 	 -5.484220e-03 
 3.282620e+01 	 5.694100e-01 	 -5.834160e-03 
 3.365470e+01 	 5.837813e-01 	 -6.030460e-03 
 3.448310e+01 	 5.981509e-01 	 -6.099100e-03 
 3.528800e+01 	 6.121129e-01 	 -5.991320e-03 
 3.609250e+01 	 6.260679e-01 	 -5.780520e-03 
 3.686950e+01 	 6.395459e-01 	 -5.507440e-03 
 3.764600e+01 	 6.530152e-01 	 -5.264740e-03 
 3.838950e+01 	 6.659121e-01 	 -5.093500e-03 
 3.913270e+01 	 6.788038e-01 	 -5.057080e-03 
 3.984490e+01 	 6.911578e-01 	 -5.147420e-03 
 4.055700e+01 	 7.035100e-01 	 -5.332360e-03 
 4.123980e+01 	 7.153540e-01 	 -5.565660e-03 
 4.192260e+01 	 7.271980e-01 	 -5.810700e-03 
 4.256650e+01 	 7.383672e-01 	 -6.029620e-03 
 4.321050e+01 	 7.495382e-01 	 -6.216860e-03 
 4.381580e+01 	 7.600378e-01 	 -6.373420e-03 
 4.442120e+01 	 7.705392e-01 	 -6.517120e-03 
 4.499410e+01 	 7.804768e-01 	 -6.618440e-03 
 4.556720e+01 	 7.904180e-01 	 -6.735780e-03 
 4.611160e+01 	 7.998612e-01 	 -6.876240e-03 
 4.665610e+01 	 8.093062e-01 	 -8.391160e-03 
 4.717210e+01 	 8.182569e-01 	 -8.670000e-03 
 4.768610e+01 	 8.271728e-01 	 -7.681480e-03 
 4.817400e+01 	 8.356360e-01 	 -5.276140e-03 
 4.866400e+01 	 8.441357e-01 	 4.411200e-04 
 4.959520e+01 	 8.602885e-01 	 7.216540e-03 
 5.049670e+01 	 8.759261e-01 	 1.463418e-02 
 5.135820e+01 	 8.908698e-01 	 2.200092e-02 
 5.220200e+01 	 9.055066e-01 	 2.773830e-02 
 5.302430e+01 	 9.197703e-01 	 2.955838e-02 
 5.382140e+01 	 9.335970e-01 	 3.150780e-02 
 5.459540e+01 	 9.470230e-01 	 3.348512e-02 
 5.533300e+01 	 9.598175e-01 	 3.421760e-02 
 5.602600e+01 	 9.718384e-01 	 3.182970e-02 
 5.634660e+01 	 9.773996e-01 	 3.278164e-02 
 5.666370e+01 	 9.829001e-01 	 3.958516e-02 
 5.720930e+01 	 9.923642e-01 	 5.075714e-02 
 5.764950e+01 	 1.000000e+00 	 6.443413e-02 


==> Ogden_Circum_Circumferential_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.117200e-03 
 3.369000e-01 	 6.515307e-03 	 -4.824000e-04 
 6.736000e-01 	 1.302675e-02 	 -1.513600e-04 
 1.172500e+00 	 2.267497e-02 	 4.600000e-05 
 1.671400e+00 	 3.232319e-02 	 6.938000e-05 
 2.272900e+00 	 4.395560e-02 	 -1.856400e-04 
 2.874600e+00 	 5.559187e-02 	 -5.250600e-04 
 3.524400e+00 	 6.815835e-02 	 -8.820200e-04 
 4.174300e+00 	 8.072676e-02 	 -1.193020e-03 
 4.839400e+00 	 9.358912e-02 	 -1.439640e-03 
 5.504400e+00 	 1.064496e-01 	 -1.614700e-03 
 6.170500e+00 	 1.193313e-01 	 -1.718260e-03 
 6.836500e+00 	 1.322110e-01 	 -1.757840e-03 
 7.500800e+00 	 1.450579e-01 	 -1.729880e-03 
 8.165000e+00 	 1.579029e-01 	 -1.636000e-03 
 8.828200e+00 	 1.707285e-01 	 -1.438340e-03 
 9.491300e+00 	 1.835522e-01 	 -1.134100e-03 
 1.015290e+01 	 1.963469e-01 	 -5.738800e-04 
 1.081440e+01 	 2.091396e-01 	 3.350200e-04 
 1.147250e+01 	 2.218666e-01 	 1.724240e-03 
 1.213070e+01 	 2.345955e-01 	 2.969820e-03 
 1.278010e+01 	 2.471543e-01 	 5.245700e-03 
 1.342870e+01 	 2.596975e-01 	 7.015780e-03 
 1.406470e+01 	 2.719971e-01 	 8.805380e-03 
 1.470050e+01 	 2.842929e-01 	 1.015234e-02 
 1.531740e+01 	 2.962231e-01 	 1.193922e-02 
 1.593620e+01 	 3.081901e-01 	 1.268034e-02 
 1.653640e+01 	 3.197973e-01 	 1.514570e-02 
 1.713740e+01 	 3.314201e-01 	 1.708344e-02 
 1.772520e+01 	 3.427875e-01 	 1.743528e-02 
 1.831560e+01 	 3.542053e-01 	 1.945564e-02 
 1.889190e+01 	 3.653503e-01 	 2.244276e-02 
 1.946930e+01 	 3.765167e-01 	 2.397824e-02 
 2.004130e+01 	 3.875786e-01 	 2.694742e-02 
 2.061450e+01 	 3.986637e-01 	 3.274606e-02 
 2.118710e+01 	 4.097372e-01 	 3.817604e-02 
 2.176230e+01 	 4.208610e-01 	 4.037714e-02 
 2.234410e+01 	 4.321124e-01 	 4.196364e-02 
 2.292370e+01 	 4.433213e-01 	 4.103748e-02 
 2.351310e+01 	 4.547197e-01 	 3.776124e-02 
 2.410770e+01 	 4.662186e-01 	 3.091058e-02 
 2.471830e+01 	 4.780270e-01 	 2.509056e-02 
 2.533140e+01 	 4.898838e-01 	 1.769712e-02 
 2.597120e+01 	 5.022569e-01 	 1.054748e-02 
 2.661310e+01 	 5.146706e-01 	 4.435800e-03 
 2.728430e+01 	 5.276509e-01 	 -6.330000e-05 
 2.795560e+01 	 5.406332e-01 	 -3.789860e-03 
 2.865540e+01 	 5.541666e-01 	 -6.999820e-03 
 2.935610e+01 	 5.677174e-01 	 -1.096154e-02 
 3.008400e+01 	 5.817943e-01 	 -1.605598e-02 
 3.081200e+01 	 5.958731e-01 	 -2.101310e-02 
 3.157110e+01 	 6.105533e-01 	 -2.096012e-02 
 3.232870e+01 	 6.252045e-01 	 -1.661558e-02 
 3.312570e+01 	 6.406177e-01 	 -7.810880e-03 
 3.391750e+01 	 6.559303e-01 	 2.151500e-03 
 3.474370e+01 	 6.719082e-01 	 1.170226e-02 
 3.556530e+01 	 6.877971e-01 	 1.509128e-02 
 3.641800e+01 	 7.042875e-01 	 1.547412e-02 
 3.726830e+01 	 7.207314e-01 	 1.225630e-02 
 3.815580e+01 	 7.378948e-01 	 8.445380e-03 
 3.904170e+01 	 7.550272e-01 	 4.529080e-03 
 3.965760e+01 	 7.669381e-01 	 1.717800e-03 
 4.027390e+01 	 7.788567e-01 	 -1.377700e-03 
 4.089060e+01 	 7.907830e-01 	 -4.077260e-03 
 4.185530e+01 	 8.094394e-01 	 -6.407940e-03 
 4.282030e+01 	 8.281015e-01 	 -8.307660e-03 
 4.348970e+01 	 8.410470e-01 	 -9.871300e-03 
 4.415860e+01 	 8.539829e-01 	 -1.098830e-02 
 4.482770e+01 	 8.669226e-01 	 -1.156686e-02 
 4.550910e+01 	 8.801002e-01 	 -1.232258e-02 
 4.619020e+01 	 8.932720e-01 	 -1.323842e-02 
 4.687190e+01 	 9.064554e-01 	 -1.432510e-02 
 4.785680e+01 	 9.255023e-01 	 -1.520798e-02 
 4.884090e+01 	 9.445338e-01 	 -1.579234e-02 
 4.968660e+01 	 9.608888e-01 	 -1.345954e-02 
 5.053110e+01 	 9.772206e-01 	 -1.145463e-02 
 5.170900e+01 	 1.000000e+00 	 -2.295500e-03 


==> Ogden_Circum_Posterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.436650e-02 
 2.564000e-01 	 1.781186e-02 	 -1.445380e-02 
 5.128000e-01 	 3.562373e-02 	 -1.379148e-02 
 9.189000e-01 	 6.383511e-02 	 -1.263138e-02 
 1.324800e+00 	 9.203259e-02 	 -1.101032e-02 
 2.297000e+00 	 1.595704e-01 	 -9.026920e-03 
 2.807200e+00 	 1.950135e-01 	 -6.929780e-03 
 3.317000e+00 	 2.304288e-01 	 -4.849940e-03 
 3.840700e+00 	 2.668098e-01 	 -3.238200e-03 
 4.363900e+00 	 3.031560e-01 	 -1.845440e-03 
 4.911800e+00 	 3.412181e-01 	 -6.032400e-04 
 5.459100e+00 	 3.792385e-01 	 5.478200e-04 
 6.015800e+00 	 4.179119e-01 	 1.631880e-03 
 6.571900e+00 	 4.565436e-01 	 2.660780e-03 
 7.096000e+00 	 4.929524e-01 	 3.587500e-03 
 7.619800e+00 	 5.293403e-01 	 4.371820e-03 
 8.093300e+00 	 5.622338e-01 	 5.060160e-03 
 8.566600e+00 	 5.951135e-01 	 5.592020e-03 
 9.392800e+00 	 6.525089e-01 	 5.995200e-03 
 9.739100e+00 	 6.765660e-01 	 6.318720e-03 
 1.008530e+01 	 7.006162e-01 	 6.585440e-03 
 1.031100e+01 	 7.162954e-01 	 6.773240e-03 
 1.053650e+01 	 7.319606e-01 	 6.947100e-03 
 1.095270e+01 	 7.608736e-01 	 7.017780e-03 
 1.169510e+01 	 8.124475e-01 	 7.009100e-03 
 1.283810e+01 	 8.918506e-01 	 6.949560e-03 
 1.361650e+01 	 9.459253e-01 	 6.791333e-03 
 1.439490e+01 	 1.000000e+00 	 6.599600e-03 


==> Ogden_Circum_Posterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -7.155400e-03 
 2.875000e-01 	 1.950766e-02 	 -5.749767e-03 
 5.748000e-01 	 3.900175e-02 	 -4.839780e-03 
 1.081000e+00 	 7.334880e-02 	 -3.785700e-03 
 1.587900e+00 	 1.077434e-01 	 -3.186340e-03 
 2.184500e+00 	 1.482243e-01 	 -2.937820e-03 
 2.783400e+00 	 1.888613e-01 	 -2.224840e-03 
 3.415900e+00 	 2.317781e-01 	 -1.314220e-03 
 4.050800e+00 	 2.748578e-01 	 -7.154400e-04 
 4.491000e+00 	 3.047266e-01 	 4.730400e-04 
 4.932100e+00 	 3.346565e-01 	 2.184980e-03 
 5.374100e+00 	 3.646474e-01 	 3.924760e-03 
 5.805400e+00 	 3.939123e-01 	 5.681180e-03 
 6.235800e+00 	 4.231161e-01 	 7.735640e-03 
 6.664500e+00 	 4.522045e-01 	 9.889160e-03 
 7.084200e+00 	 4.806823e-01 	 1.217410e-02 
 7.503800e+00 	 5.091533e-01 	 1.452006e-02 
 7.921200e+00 	 5.374751e-01 	 1.731502e-02 
 8.521200e+00 	 5.781867e-01 	 2.005434e-02 
 9.116500e+00 	 6.185794e-01 	 2.175140e-02 
 9.676100e+00 	 6.565498e-01 	 2.285762e-02 
 1.023240e+01 	 6.942963e-01 	 2.242634e-02 
 1.126350e+01 	 7.642593e-01 	 2.128146e-02 
 1.169370e+01 	 7.934495e-01 	 1.953872e-02 
 1.211900e+01 	 8.223073e-01 	 1.822136e-02 
 1.237700e+01 	 8.398133e-01 	 1.710910e-02 
 1.263520e+01 	 8.573328e-01 	 1.709776e-02 
 1.319680e+01 	 8.954389e-01 	 1.706114e-02 
 1.356190e+01 	 9.202120e-01 	 1.704068e-02 
 1.392560e+01 	 9.448900e-01 	 1.749840e-02 
 1.473780e+01 	 1.000000e+00 	 1.626180e-02 


==> Ogden_Radial_Anterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -2.510000e-04 
 2.532000e-01 	 1.681945e-02 	 5.574667e-04 
 5.062000e-01 	 3.362561e-02 	 1.852940e-03 
 8.862000e-01 	 5.886807e-02 	 3.357460e-03 
 1.265800e+00 	 8.408396e-02 	 4.978160e-03 
 2.198700e+00 	 1.460542e-01 	 6.538460e-03 
 2.749400e+00 	 1.826358e-01 	 7.889380e-03 
 3.299600e+00 	 2.191843e-01 	 8.859160e-03 
 3.916900e+00 	 2.601900e-01 	 9.157560e-03 
 4.534200e+00 	 3.011957e-01 	 9.010320e-03 
 5.157700e+00 	 3.426133e-01 	 8.490520e-03 
 5.781800e+00 	 3.840707e-01 	 7.699060e-03 
 6.400200e+00 	 4.251495e-01 	 6.760240e-03 
 7.019300e+00 	 4.662747e-01 	 5.794600e-03 
 7.627500e+00 	 5.066760e-01 	 4.878100e-03 
 8.236200e+00 	 5.471104e-01 	 4.072680e-03 
 8.775200e+00 	 5.829148e-01 	 3.294620e-03 
 9.314500e+00 	 6.187392e-01 	 2.610120e-03 
 1.017050e+01 	 6.756012e-01 	 2.007820e-03 
 1.056030e+01 	 7.014946e-01 	 1.461540e-03 
 1.095020e+01 	 7.273947e-01 	 9.813400e-04 
 1.131070e+01 	 7.513418e-01 	 6.281800e-04 
 1.167130e+01 	 7.752956e-01 	 3.329600e-04 
 1.215180e+01 	 8.072140e-01 	 5.532000e-05 
 1.305790e+01 	 8.674040e-01 	 -2.156200e-04 
 1.429750e+01 	 9.497476e-01 	 -4.749000e-04 
 1.505400e+01 	 1.000000e+00 	 -8.473000e-04 


==> Ogden_Radial_Anterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 1.296530e-02 
 2.066000e-01 	 1.933045e-02 	 1.259583e-02 
 4.138000e-01 	 3.871704e-02 	 1.324634e-02 
 6.776000e-01 	 6.339939e-02 	 1.323926e-02 
 9.453000e-01 	 8.844664e-02 	 1.347264e-02 
 1.249200e+00 	 1.168809e-01 	 1.318272e-02 
 1.555600e+00 	 1.455491e-01 	 1.280474e-02 
 1.900000e+00 	 1.777728e-01 	 1.120960e-02 
 2.245400e+00 	 2.100900e-01 	 9.966600e-03 
 2.504800e+00 	 2.343607e-01 	 8.547780e-03 
 2.764600e+00 	 2.586688e-01 	 7.726560e-03 
 3.025000e+00 	 2.830330e-01 	 7.178100e-03 
 3.298300e+00 	 3.086042e-01 	 6.712760e-03 
 3.571100e+00 	 3.341286e-01 	 6.561160e-03 
 3.844000e+00 	 3.596624e-01 	 7.151960e-03 
 4.119200e+00 	 3.854114e-01 	 7.628180e-03 
 4.395000e+00 	 4.112165e-01 	 8.155200e-03 
 4.669200e+00 	 4.368719e-01 	 8.750680e-03 
 5.073600e+00 	 4.747095e-01 	 9.857400e-03 
 5.476700e+00 	 5.124254e-01 	 1.069314e-02 
 5.879700e+00 	 5.501319e-01 	 1.615116e-02 
 6.277700e+00 	 5.873706e-01 	 2.086162e-02 
 7.061900e+00 	 6.607440e-01 	 2.602352e-02 
 7.369600e+00 	 6.895339e-01 	 3.083758e-02 
 7.668200e+00 	 7.174723e-01 	 3.571984e-02 
 7.857200e+00 	 7.351560e-01 	 3.613818e-02 
 8.046800e+00 	 7.528958e-01 	 3.749932e-02 
 8.480600e+00 	 7.934842e-01 	 3.850714e-02 
 8.821400e+00 	 8.253710e-01 	 3.935384e-02 
 9.158500e+00 	 8.569116e-01 	 3.967420e-02 
 1.008050e+01 	 9.431782e-01 	 3.985260e-02 
 1.068780e+01 	 1.000000e+00 	 3.960600e-02 


==> Ogden_Radial_Central_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 2.401140e-02 
 3.939000e-01 	 3.364941e-02 	 2.830997e-02 
 5.564000e-01 	 4.753118e-02 	 2.750222e-02 
 7.193000e-01 	 6.144712e-02 	 2.715716e-02 
 9.867000e-01 	 8.429011e-02 	 2.432546e-02 
 1.254300e+00 	 1.071502e-01 	 2.142380e-02 
 1.937500e+00 	 1.655134e-01 	 1.854548e-02 
 2.326000e+00 	 1.987015e-01 	 1.594902e-02 
 2.714700e+00 	 2.319067e-01 	 1.366492e-02 
 3.130800e+00 	 2.674526e-01 	 1.223050e-02 
 3.546700e+00 	 3.029814e-01 	 1.113502e-02 
 3.978700e+00 	 3.398855e-01 	 1.027192e-02 
 4.410600e+00 	 3.767811e-01 	 9.562000e-03 
 4.851000e+00 	 4.144029e-01 	 8.974680e-03 
 5.291300e+00 	 4.520161e-01 	 8.432740e-03 
 5.714100e+00 	 4.881343e-01 	 7.953620e-03 
 6.137000e+00 	 5.242611e-01 	 7.486940e-03 
 6.519400e+00 	 5.569281e-01 	 6.994200e-03 
 6.901900e+00 	 5.896036e-01 	 6.518560e-03 
 7.559500e+00 	 6.457799e-01 	 6.070060e-03 
 7.831200e+00 	 6.689903e-01 	 5.648960e-03 
 8.102900e+00 	 6.922006e-01 	 5.270320e-03 
 8.291800e+00 	 7.083376e-01 	 4.819620e-03 
 8.480700e+00 	 7.244746e-01 	 4.112120e-03 
 8.771500e+00 	 7.493166e-01 	 3.167900e-03 
 9.354700e+00 	 7.991372e-01 	 2.131420e-03 
 1.033680e+01 	 8.830343e-01 	 9.778000e-04 
 1.102120e+01 	 9.415001e-01 	 -2.687667e-04 
 1.170600e+01 	 1.000000e+00 	 -1.051700e-03 


==> Ogden_Radial_Central_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 2.696310e-02 
 1.723000e-01 	 2.159418e-02 	 2.780760e-02 
 3.451000e-01 	 4.325103e-02 	 2.733238e-02 
 5.519000e-01 	 6.916907e-02 	 2.671232e-02 
 7.596000e-01 	 9.519990e-02 	 2.615548e-02 
 9.865000e-01 	 1.236370e-01 	 2.664624e-02 
 1.213500e+00 	 1.520867e-01 	 2.808126e-02 
 1.481100e+00 	 1.856248e-01 	 2.979456e-02 
 1.749200e+00 	 2.192255e-01 	 3.129566e-02 
 1.971600e+00 	 2.470986e-01 	 3.251224e-02 
 2.194300e+00 	 2.750094e-01 	 3.178400e-02 
 2.418500e+00 	 3.031082e-01 	 2.954584e-02 
 2.662600e+00 	 3.337010e-01 	 2.661392e-02 
 2.907200e+00 	 3.643564e-01 	 2.431588e-02 
 3.151600e+00 	 3.949868e-01 	 2.155324e-02 
 3.396000e+00 	 4.256172e-01 	 1.928242e-02 
 3.640700e+00 	 4.562852e-01 	 1.826566e-02 
 3.886300e+00 	 4.870660e-01 	 1.847470e-02 
 4.235100e+00 	 5.307808e-01 	 1.886146e-02 
 4.582400e+00 	 5.743076e-01 	 1.940238e-02 
 4.900100e+00 	 6.141246e-01 	 2.186476e-02 
 5.216100e+00 	 6.537285e-01 	 2.302444e-02 
 5.768100e+00 	 7.229101e-01 	 2.451474e-02 
 5.970400e+00 	 7.482642e-01 	 2.532498e-02 
 6.166700e+00 	 7.728663e-01 	 2.654432e-02 
 6.281300e+00 	 7.872290e-01 	 2.583782e-02 
 6.395500e+00 	 8.015415e-01 	 2.634216e-02 
 6.631300e+00 	 8.310941e-01 	 2.561410e-02 
 6.840600e+00 	 8.573255e-01 	 2.506478e-02 
 7.046800e+00 	 8.831683e-01 	 2.235854e-02 
 7.617900e+00 	 9.547437e-01 	 1.990877e-02 
 7.979000e+00 	 1.000000e+00 	 1.263730e-02 


==> Ogden_Radial_Circumferential_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 2.809650e-02 
 7.585000e-01 	 1.318913e-02 	 2.603857e-02 
 1.891400e+00 	 3.288848e-02 	 2.760488e-02 
 2.606900e+00 	 4.532990e-02 	 2.721130e-02 
 3.318700e+00 	 5.770699e-02 	 2.857950e-02 
 4.128700e+00 	 7.179162e-02 	 2.626390e-02 
 4.941300e+00 	 8.592146e-02 	 2.305944e-02 
 5.813200e+00 	 1.010824e-01 	 1.889292e-02 
 6.684100e+00 	 1.162260e-01 	 1.316436e-02 
 7.579400e+00 	 1.317939e-01 	 6.941640e-03 
 8.472300e+00 	 1.473200e-01 	 6.415400e-04 
 9.374700e+00 	 1.630113e-01 	 -4.380580e-03 
 1.027740e+01 	 1.787079e-01 	 -8.367560e-03 
 1.117910e+01 	 1.943870e-01 	 -1.009114e-02 
 1.207810e+01 	 2.100192e-01 	 -1.030082e-02 
 1.297340e+01 	 2.255871e-01 	 -9.945020e-03 
 1.386410e+01 	 2.410750e-01 	 -9.353900e-03 
 1.475200e+01 	 2.565141e-01 	 -8.473260e-03 
 1.563680e+01 	 2.718994e-01 	 -7.044240e-03 
 1.651960e+01 	 2.872499e-01 	 -5.861880e-03 
 1.740090e+01 	 3.025744e-01 	 -4.891340e-03 
 1.828050e+01 	 3.178692e-01 	 -3.741160e-03 
 1.916020e+01 	 3.331658e-01 	 -3.176320e-03 
 2.003540e+01 	 3.483842e-01 	 -3.099700e-03 
 2.091150e+01 	 3.636182e-01 	 -3.252820e-03 
 2.177700e+01 	 3.786679e-01 	 -3.498240e-03 
 2.264330e+01 	 3.937315e-01 	 -3.720560e-03 
 2.349510e+01 	 4.085429e-01 	 -3.869860e-03 
 2.434730e+01 	 4.233614e-01 	 -3.900840e-03 
 2.518960e+01 	 4.380076e-01 	 -3.856300e-03 
 2.603230e+01 	 4.526609e-01 	 -3.786580e-03 
 2.687260e+01 	 4.672724e-01 	 -3.733860e-03 
 2.771340e+01 	 4.818926e-01 	 -3.757200e-03 
 2.855640e+01 	 4.965510e-01 	 -3.877260e-03 
 2.940010e+01 	 5.112216e-01 	 -4.121160e-03 
 3.024510e+01 	 5.259148e-01 	 -4.426320e-03 
 3.109070e+01 	 5.406185e-01 	 -4.783380e-03 
 3.193240e+01 	 5.552543e-01 	 -5.107520e-03 
 3.277430e+01 	 5.698937e-01 	 -5.387920e-03 
 3.360170e+01 	 5.842809e-01 	 -5.553520e-03 
 3.442890e+01 	 5.986646e-01 	 -5.629760e-03 
 3.523280e+01 	 6.126431e-01 	 -5.581800e-03 
 3.603630e+01 	 6.266147e-01 	 -5.463680e-03 
 3.681250e+01 	 6.401116e-01 	 -5.315340e-03 
 3.758830e+01 	 6.536016e-01 	 -5.210540e-03 
 3.833110e+01 	 6.665177e-01 	 -5.190780e-03 
 3.907380e+01 	 6.794321e-01 	 -5.303640e-03 
 3.978550e+01 	 6.918074e-01 	 -5.545060e-03 
 4.049700e+01 	 7.041793e-01 	 -5.866440e-03 
 4.117930e+01 	 7.160434e-01 	 -6.220000e-03 
 4.186160e+01 	 7.279076e-01 	 -6.559180e-03 
 4.250490e+01 	 7.390935e-01 	 -6.850900e-03 
 4.314840e+01 	 7.502830e-01 	 -7.089220e-03 
 4.375300e+01 	 7.607960e-01 	 -7.288680e-03 
 4.435780e+01 	 7.713126e-01 	 -7.469220e-03 
 4.493000e+01 	 7.812622e-01 	 -7.601580e-03 
 4.550230e+01 	 7.912136e-01 	 -7.745260e-03 
 4.604570e+01 	 8.006625e-01 	 -7.994860e-03 
 4.658930e+01 	 8.101149e-01 	 -9.491120e-03 
 4.710430e+01 	 8.190699e-01 	 -9.476440e-03 
 4.761670e+01 	 8.279797e-01 	 -8.198420e-03 
 4.810370e+01 	 8.364479e-01 	 -5.013620e-03 
 4.859300e+01 	 8.449561e-01 	 1.034260e-03 
 4.952430e+01 	 8.611499e-01 	 8.377860e-03 
 5.042410e+01 	 8.767960e-01 	 1.585388e-02 
 5.128480e+01 	 8.917622e-01 	 2.268188e-02 
 5.212550e+01 	 9.063807e-01 	 2.716240e-02 
 5.294320e+01 	 9.205992e-01 	 2.814770e-02 
 5.373500e+01 	 9.343674e-01 	 2.851078e-02 
 5.450080e+01 	 9.476834e-01 	 2.857122e-02 
 5.522880e+01 	 9.603422e-01 	 2.792502e-02 
 5.591090e+01 	 9.722029e-01 	 2.541052e-02 
 5.622570e+01 	 9.776767e-01 	 2.516238e-02 
 5.653790e+01 	 9.831054e-01 	 2.941576e-02 
 5.707630e+01 	 9.924673e-01 	 3.595262e-02 
 5.750950e+01 	 1.000000e+00 	 4.417413e-02 


==> Ogden_Radial_Circumferential_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.050200e-03 
 3.368000e-01 	 6.527688e-03 	 -6.355333e-04 
 6.733000e-01 	 1.304956e-02 	 -4.055000e-04 
 1.172100e+00 	 2.271705e-02 	 -3.111000e-04 
 1.670900e+00 	 3.238454e-02 	 -3.443400e-04 
 2.272300e+00 	 4.404058e-02 	 -6.334200e-04 
 2.873900e+00 	 5.570049e-02 	 -1.002240e-03 
 3.523800e+00 	 6.829652e-02 	 -1.391280e-03 
 4.173800e+00 	 8.089449e-02 	 -1.737120e-03 
 4.839200e+00 	 9.379094e-02 	 -2.023440e-03 
 5.504600e+00 	 1.066874e-01 	 -2.241360e-03 
 6.171200e+00 	 1.196071e-01 	 -2.391220e-03 
 6.837800e+00 	 1.325268e-01 	 -2.477480e-03 
 7.502700e+00 	 1.454136e-01 	 -2.494600e-03 
 8.167600e+00 	 1.583003e-01 	 -2.439580e-03 
 8.831400e+00 	 1.711658e-01 	 -2.253740e-03 
 9.495200e+00 	 1.840312e-01 	 -1.958580e-03 
 1.015740e+01 	 1.968656e-01 	 -1.409780e-03 
 1.081940e+01 	 2.096962e-01 	 -4.827800e-04 
 1.147770e+01 	 2.224550e-01 	 9.061600e-04 
 1.213630e+01 	 2.352197e-01 	 2.129660e-03 
 1.278570e+01 	 2.478060e-01 	 4.423280e-03 
 1.343380e+01 	 2.603672e-01 	 6.360940e-03 
 1.406950e+01 	 2.726880e-01 	 8.017920e-03 
 1.470550e+01 	 2.850146e-01 	 9.446580e-03 
 1.532140e+01 	 2.969517e-01 	 1.121664e-02 
 1.593890e+01 	 3.089198e-01 	 1.187268e-02 
 1.653830e+01 	 3.205370e-01 	 1.379848e-02 
 1.713810e+01 	 3.321620e-01 	 1.554684e-02 
 1.772490e+01 	 3.435351e-01 	 1.585894e-02 
 1.831400e+01 	 3.549527e-01 	 1.749688e-02 
 1.888990e+01 	 3.661146e-01 	 1.958244e-02 
 1.946710e+01 	 3.773016e-01 	 2.054924e-02 
 2.003880e+01 	 3.883820e-01 	 2.248782e-02 
 2.061160e+01 	 3.994837e-01 	 2.678922e-02 
 2.118340e+01 	 4.105660e-01 	 3.056316e-02 
 2.175710e+01 	 4.216852e-01 	 3.197632e-02 
 2.233660e+01 	 4.329168e-01 	 3.333676e-02 
 2.291330e+01 	 4.440941e-01 	 3.265858e-02 
 2.349990e+01 	 4.554633e-01 	 2.989172e-02 
 2.409130e+01 	 4.669255e-01 	 2.424938e-02 
 2.469870e+01 	 4.786978e-01 	 1.964298e-02 
 2.530760e+01 	 4.904992e-01 	 1.318176e-02 
 2.594280e+01 	 5.028103e-01 	 7.648400e-03 
 2.657920e+01 	 5.151447e-01 	 2.967860e-03 
 2.724410e+01 	 5.280315e-01 	 6.474000e-05 
 2.790860e+01 	 5.409105e-01 	 -2.226500e-03 
 2.860150e+01 	 5.543399e-01 	 -4.179560e-03 
 2.929550e+01 	 5.677907e-01 	 -7.351860e-03 
 3.001610e+01 	 5.817570e-01 	 -1.177868e-02 
 3.073700e+01 	 5.957291e-01 	 -1.612322e-02 
 3.148960e+01 	 6.103156e-01 	 -1.574544e-02 
 3.224150e+01 	 6.248886e-01 	 -1.239012e-02 
 3.303470e+01 	 6.402620e-01 	 -5.674300e-03 
 3.382400e+01 	 6.555598e-01 	 2.632400e-03 
 3.465080e+01 	 6.715844e-01 	 1.058804e-02 
 3.547420e+01 	 6.875431e-01 	 1.177948e-02 
 3.633100e+01 	 7.041492e-01 	 1.231290e-02 
 3.718600e+01 	 7.207204e-01 	 1.077776e-02 
 3.807530e+01 	 7.379563e-01 	 8.469920e-03 
 3.896000e+01 	 7.551031e-01 	 5.984880e-03 
 3.957370e+01 	 7.669976e-01 	 5.390760e-03 
 4.018720e+01 	 7.788881e-01 	 3.173620e-03 
 4.080060e+01 	 7.907767e-01 	 4.687200e-04 
 4.175970e+01 	 8.093655e-01 	 -2.039960e-03 
 4.271980e+01 	 8.279737e-01 	 -4.315460e-03 
 4.338660e+01 	 8.408973e-01 	 -6.295400e-03 
 4.405300e+01 	 8.538131e-01 	 -7.755920e-03 
 4.472010e+01 	 8.667425e-01 	 -8.400120e-03 
 4.540010e+01 	 8.799219e-01 	 -8.950160e-03 
 4.608010e+01 	 8.931013e-01 	 -9.218400e-03 
 4.676050e+01 	 9.062885e-01 	 -9.679240e-03 
 4.774300e+01 	 9.253308e-01 	 -9.746860e-03 
 4.872510e+01 	 9.443654e-01 	 -9.739280e-03 
 4.956930e+01 	 9.607273e-01 	 -8.352320e-03 
 5.041320e+01 	 9.770833e-01 	 -7.233133e-03 
 5.159560e+01 	 1.000000e+00 	 -2.753200e-03 


==> Ogden_Radial_Posterior_LM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -1.548990e-02 
 2.566000e-01 	 1.782501e-02 	 -1.574410e-02 
 5.133000e-01 	 3.565698e-02 	 -1.510316e-02 
 9.198000e-01 	 6.389497e-02 	 -1.392234e-02 
 1.326200e+00 	 9.212601e-02 	 -1.217798e-02 
 2.299200e+00 	 1.597166e-01 	 -1.001962e-02 
 2.809800e+00 	 1.951860e-01 	 -7.713460e-03 
 3.319900e+00 	 2.306207e-01 	 -5.419540e-03 
 3.843600e+00 	 2.670001e-01 	 -3.620640e-03 
 4.366900e+00 	 3.033517e-01 	 -2.076860e-03 
 4.914700e+00 	 3.414053e-01 	 -7.024600e-04 
 5.462000e+00 	 3.794241e-01 	 5.671200e-04 
 6.018500e+00 	 4.180820e-01 	 1.760520e-03 
 6.574600e+00 	 4.567122e-01 	 2.884880e-03 
 7.098500e+00 	 4.931055e-01 	 3.890980e-03 
 7.622100e+00 	 5.294780e-01 	 4.731840e-03 
 8.095400e+00 	 5.623563e-01 	 5.455860e-03 
 8.568600e+00 	 5.952277e-01 	 6.005400e-03 
 9.394500e+00 	 6.525998e-01 	 6.412940e-03 
 9.740700e+00 	 6.766490e-01 	 6.731220e-03 
 1.008690e+01 	 7.006981e-01 	 7.003820e-03 
 1.031250e+01 	 7.163697e-01 	 7.188840e-03 
 1.053800e+01 	 7.320343e-01 	 7.350320e-03 
 1.095410e+01 	 7.609392e-01 	 7.399340e-03 
 1.169630e+01 	 8.124970e-01 	 7.366220e-03 
 1.283900e+01 	 8.918759e-01 	 7.268740e-03 
 1.361720e+01 	 9.459345e-01 	 7.070533e-03 
 1.439550e+01 	 1.000000e+00 	 6.857200e-03 


==> Ogden_Radial_Posterior_MM_Results.txt <==
 0.000000e+00 	 0.000000e+00 	 -7.320000e-03 
 2.875000e-01 	 1.952754e-02 	 -5.866800e-03 
 5.747000e-01 	 3.903469e-02 	 -5.215560e-03 
 1.080800e+00 	 7.340995e-02 	 -4.316780e-03 
 1.587700e+00 	 1.078395e-01 	 -3.925160e-03 
 2.184600e+00 	 1.483821e-01 	 -4.006860e-03 
 2.783400e+00 	 1.890537e-01 	 -3.444880e-03 
 3.415500e+00 	 2.319871e-01 	 -2.522780e-03 
 4.049700e+00 	 2.750632e-01 	 -1.815200e-03 
 4.489000e+00 	 3.049012e-01 	 -6.934600e-04 
 4.928800e+00 	 3.347733e-01 	 1.018360e-03 
 5.369300e+00 	 3.646929e-01 	 2.478720e-03 
 5.799100e+00 	 3.938857e-01 	 3.884620e-03 
 6.227800e+00 	 4.230038e-01 	 5.396540e-03 
 6.655000e+00 	 4.520200e-01 	 7.245800e-03 
 7.073200e+00 	 4.804249e-01 	 9.368200e-03 
 7.491100e+00 	 5.088095e-01 	 1.171936e-02 
 7.908000e+00 	 5.371261e-01 	 1.431260e-02 
 8.508000e+00 	 5.778792e-01 	 1.735356e-02 
 9.101000e+00 	 6.181569e-01 	 1.942198e-02 
 9.660900e+00 	 6.561863e-01 	 2.111514e-02 
 1.021860e+01 	 6.940663e-01 	 2.126644e-02 
 1.125110e+01 	 7.641957e-01 	 2.095974e-02 
 1.168190e+01 	 7.934564e-01 	 1.959784e-02 
 1.210690e+01 	 8.223232e-01 	 1.858196e-02 
 1.236460e+01 	 8.398267e-01 	 1.750834e-02 
 1.262260e+01 	 8.573505e-01 	 1.757228e-02 
 1.318410e+01 	 8.954886e-01 	 1.758746e-02 
 1.354870e+01 	 9.202529e-01 	 1.767464e-02 
 1.391190e+01 	 9.449222e-01 	 1.823917e-02 
 1.472280e+01 	 1.000000e+00 	 1.710260e-02 


==> Stress_Stretch_Experimental_Data_Circumferential_Slice5.txt <==
% Lambda [-] 	 Sigma [MPa] 
 1.000000e+00  	 0.000000e+00 
 1.024693e+00  	 1.193357e+00 
 1.038775e+00  	 4.174837e+00 
 1.056164e+00  	 9.498717e+00 
 1.073571e+00  	 1.517010e+01 
 1.079680e+00  	 1.838630e+01 
 1.095080e+00  	 2.415582e+01 
 1.103878e+00  	 3.101345e+01 
 1.139758e+00  	 3.569004e+01 


==> Stress_Stretch_Experimental_Data_Radial_Slice5.txt <==
% Lambda [-] 	 Sigma [MPa] 
 1.000000e+00  	 0.000000e+00 
 %1.030553e+00  	 4.158834e-01 
 1.060553e+00  	 8.158834e-01 
 1.090220e+00  	 1.989542e+00 
 1.111356e+00  	 3.106573e+00 
 1.130862e+00  	 4.271040e+00 
 1.171585e+00  	 5.608729e+00 


==> Stress_Stretch_Fitting_Results_Circumferential_Slice5_Isotropic_Model.txt <==
% Lambda [-] 	 Sigma [MPa] 
 1.000000e+00 	 0.000000e+00 	 0.000000e+00 	 0.000000e+00 	 0.000000e+00 	 0.000000e+00 
 1.001412e+00 	 3.379595e-01 	 3.372414e-01 	 3.372414e-01 	 9.623994e-02 	 1.419672e-01 
 1.002823e+00 	 6.759190e-01 	 6.744842e-01 	 6.744842e-01 	 1.930087e-01 	 2.863578e-01 
 1.004235e+00 	 1.013878e+00 	 1.011730e+00 	 1.011730e+00 	 2.908333e-01 	 4.332989e-01 
 1.005647e+00 	 1.351838e+00 	 1.348979e+00 	 1.348979e+00 	 3.902390e-01 	 5.829210e-01 
 1.007058e+00 	 1.689797e+00 	 1.686234e+00 	 1.686234e+00 	 4.917497e-01 	 7.353577e-01 
 1.008470e+00 	 2.027757e+00 	 2.023495e+00 	 2.023495e+00 	 5.958872e-01 	 8.907458e-01 
 1.009882e+00 	 2.365716e+00 	 2.360764e+00 	 2.360764e+00 	 7.031725e-01 	 1.049226e+00 
 1.011294e+00 	 2.703676e+00 	 2.698043e+00 	 2.698043e+00 	 8.141247e-01 	 1.210941e+00 
 1.012705e+00 	 3.041635e+00 	 3.035332e+00 	 3.035332e+00 	 9.292621e-01 	 1.376039e+00 
 1.014117e+00 	 3.379595e+00 	 3.372633e+00 	 3.372633e+00 	 1.049102e+00 	 1.544672e+00 
 1.015529e+00 	 3.717554e+00 	 3.709947e+00 	 3.709947e+00 	 1.174159e+00 	 1.716995e+00 
 1.016940e+00 	 4.055514e+00 	 4.047275e+00 	 4.047275e+00 	 1.304951e+00 	 1.893166e+00 
 1.018352e+00 	 4.393473e+00 	 4.384619e+00 	 4.384619e+00 	 1.441990e+00 	 2.073350e+00 
 1.019764e+00 	 4.731433e+00 	 4.721979e+00 	 4.721979e+00 	 1.585790e+00 	 2.257714e+00 
 1.021175e+00 	 5.069392e+00 	 5.059358e+00 	 5.059358e+00 	 1.736865e+00 	 2.446431e+00 
 1.022587e+00 	 5.407352e+00 	 5.396756e+00 	 5.396756e+00 	 1.895727e+00 	 2.639677e+00 
 1.023999e+00 	 5.745311e+00 	 5.734175e+00 	 5.734175e+00 	 2.062888e+00 	 2.837635e+00 
 1.025411e+00 	 6.083271e+00 	 6.071615e+00 	 6.071615e+00 	 2.238860e+00 	 3.040490e+00 
 1.026822e+00 	 6.421230e+00 	 6.409079e+00 	 6.409079e+00 	 2.424156e+00 	 3.248436e+00 
 1.028234e+00 	 6.759190e+00 	 6.746567e+00 	 6.746567e+00 	 2.619285e+00 	 3.461669e+00 
 1.029646e+00 	 7.097149e+00 	 7.084080e+00 	 7.084080e+00 	 2.824761e+00 	 3.680392e+00 
 1.031057e+00 	 7.435109e+00 	 7.421620e+00 	 7.421620e+00 	 3.041095e+00 	 3.904812e+00 
 1.032469e+00 	 7.773068e+00 	 7.759187e+00 	 7.759187e+00 	 3.268798e+00 	 4.135144e+00 
 1.033881e+00 	 8.111028e+00 	 8.096784e+00 	 8.096784e+00 	 3.508383e+00 	 4.371608e+00 
 1.035292e+00 	 8.448987e+00 	 8.434411e+00 	 8.434411e+00 	 3.760363e+00 	 4.614429e+00 
 1.036704e+00 	 8.786947e+00 	 8.772069e+00 	 8.772069e+00 	 4.025250e+00 	 4.863841e+00 
 1.038116e+00 	 9.124906e+00 	 9.109760e+00 	 9.109760e+00 	 4.303558e+00 	 5.120082e+00 
 1.039528e+00 	 9.462866e+00 	 9.447484e+00 	 9.447484e+00 	 4.595801e+00 	 5.383399e+00 
 1.040939e+00 	 9.800825e+00 	 9.785243e+00 	 9.785243e+00 	 4.902494e+00 	 5.654043e+00 
 1.042351e+00 	 1.013878e+01 	 1.012304e+01 	 1.012304e+01 	 5.224153e+00 	 5.932276e+00 
 1.043763e+00 	 1.047674e+01 	 1.046087e+01 	 1.046087e+01 	 5.561294e+00 	 6.218363e+00 
 1.045174e+00 	 1.081470e+01 	 1.079874e+01 	 1.079874e+01 	 5.914435e+00 	 6.512581e+00 
 1.046586e+00 	 1.115266e+01 	 1.113665e+01 	 1.113665e+01 	 6.284095e+00 	 6.815212e+00 
 1.047998e+00 	 1.149062e+01 	 1.147460e+01 	 1.147460e+01 	 6.670793e+00 	 7.126548e+00 
 1.049409e+00 	 1.182858e+01 	 1.181259e+01 	 1.181259e+01 	 7.075051e+00 	 7.446887e+00 
 1.050821e+00 	 1.216654e+01 	 1.215063e+01 	 1.215063e+01 	 7.497390e+00 	 7.776537e+00 
 1.052233e+00 	 1.250450e+01 	 1.248871e+01 	 1.248871e+01 	 7.938336e+00 	 8.115815e+00 
 1.053644e+00 	 1.284246e+01 	 1.282683e+01 	 1.282683e+01 	 8.398412e+00 	 8.465048e+00 
 1.055056e+00 	 1.318042e+01 	 1.316500e+01 	 1.316500e+01 	 8.878146e+00 	 8.824569e+00 
 1.056468e+00 	 1.351838e+01 	 1.350322e+01 	 1.350322e+01 	 9.378066e+00 	 9.194725e+00 
 1.057880e+00 	 1.385634e+01 	 1.384148e+01 	 1.384148e+01 	 9.898702e+00 	 9.575871e+00 
 1.059291e+00 	 1.419430e+01 	 1.417980e+01 	 1.417980e+01 	 1.044059e+01 	 9.968371e+00 
 1.060703e+00 	 1.453226e+01 	 1.451816e+01 	 1.451816e+01 	 1.100425e+01 	 1.037260e+01 
 1.062115e+00 	 1.487022e+01 	 1.485658e+01 	 1.485658e+01 	 1.159024e+01 	 1.078895e+01 
 1.063526e+00 	 1.520818e+01 	 1.519505e+01 	 1.519505e+01 	 1.219908e+01 	 1.121781e+01 
 1.064938e+00 	 1.554614e+01 	 1.553357e+01 	 1.553357e+01 	 1.283131e+01 	 1.165959e+01 
 1.066350e+00 	 1.588410e+01 	 1.587215e+01 	 1.587215e+01 	 1.348749e+01 	 1.211472e+01 
 1.067761e+00 	 1.622206e+01 	 1.621078e+01 	 1.621078e+01 	 1.416814e+01 	 1.258363e+01 
 1.069173e+00 	 1.656002e+01 	 1.654947e+01 	 1.654947e+01 	 1.487383e+01 	 1.306676e+01 
 1.070585e+00 	 1.689797e+01 	 1.688822e+01 	 1.688822e+01 	 1.560509e+01 	 1.356457e+01 
 1.071997e+00 	 1.723593e+01 	 1.722702e+01 	 1.722702e+01 	 1.636248e+01 	 1.407754e+01 
 1.073408e+00 	 1.757389e+01 	 1.756589e+01 	 1.756589e+01 	 1.714655e+01 	 1.460615e+01 
 1.074820e+00 	 1.791185e+01 	 1.790481e+01 	 1.790481e+01 	 1.795787e+01 	 1.515090e+01 
 1.076232e+00 	 1.824981e+01 	 1.824380e+01 	 1.824380e+01 	 1.879698e+01 	 1.571230e+01 
 1.077643e+00 	 1.858777e+01 	 1.858285e+01 	 1.858285e+01 	 1.966445e+01 	 1.629089e+01 
 1.079055e+00 	 1.892573e+01 	 1.892197e+01 	 1.892197e+01 	 2.056085e+01 	 1.688720e+01 
 1.080467e+00 	 1.926369e+01 	 1.926115e+01 	 1.926115e+01 	 2.148674e+01 	 1.750180e+01 
 1.081878e+00 	 1.960165e+01 	 1.960039e+01 	 1.960039e+01 	 2.244270e+01 	 1.813527e+01 
 1.083290e+00 	 1.993961e+01 	 1.993970e+01 	 1.993970e+01 	 2.342929e+01 	 1.878819e+01 
 1.084702e+00 	 2.027757e+01 	 2.027908e+01 	 2.027908e+01 	 2.444710e+01 	 1.946118e+01 
 1.086114e+00 	 2.061553e+01 	 2.061853e+01 	 2.061853e+01 	 2.549670e+01 	 2.015486e+01 
 1.087525e+00 	 2.095349e+01 	 2.095805e+01 	 2.095805e+01 	 2.657868e+01 	 2.086988e+01 
 1.088937e+00 	 2.129145e+01 	 2.129764e+01 	 2.129764e+01 	 2.769362e+01 	 2.160690e+01 
 1.090349e+00 	 2.162941e+01 	 2.163730e+01 	 2.163730e+01 	 2.884212e+01 	 2.236661e+01 
 1.091760e+00 	 2.196737e+01 	 2.197703e+01 	 2.197703e+01 	 3.002476e+01 	 2.314971e+01 
 1.093172e+00 	 2.230533e+01 	 2.231684e+01 	 2.231684e+01 	 3.124215e+01 	 2.395692e+01 
 1.094584e+00 	 2.264329e+01 	 2.265672e+01 	 2.265672e+01 	 3.249488e+01 	 2.478899e+01 
 1.095995e+00 	 2.298125e+01 	 2.299667e+01 	 2.299667e+01 	 3.378355e+01 	 2.564668e+01 
 1.097407e+00 	 2.331920e+01 	 2.333670e+01 	 2.333670e+01 	 3.510878e+01 	 2.653078e+01 
 1.098819e+00 	 2.365716e+01 	 2.367681e+01 	 2.367681e+01 	 3.647118e+01 	 2.744210e+01 
 1.100230e+00 	 2.399512e+01 	 2.401700e+01 	 2.401700e+01 	 3.787135e+01 	 2.838147e+01 
 1.101642e+00 	 2.433308e+01 	 2.435727e+01 	 2.435727e+01 	 3.930992e+01 	 2.934974e+01 
 1.103054e+00 	 2.467104e+01 	 2.469761e+01 	 2.469761e+01 	 4.078751e+01 	 3.034781e+01 
 1.104466e+00 	 2.500900e+01 	 2.503804e+01 	 2.503804e+01 	 4.230476e+01 	 3.137657e+01 
 1.105877e+00 	 2.534696e+01 	 2.537855e+01 	 2.537855e+01 	 4.386227e+01 	 3.243696e+01 
 1.107289e+00 	 2.568492e+01 	 2.571914e+01 	 2.571914e+01 	 4.546070e+01 	 3.352993e+01 
 1.108701e+00 	 2.602288e+01 	 2.605982e+01 	 2.605982e+01 	 4.710068e+01 	 3.465648e+01 
 1.110112e+00 	 2.636084e+01 	 2.640058e+01 	 2.640058e+01 	 4.878286e+01 	 3.581761e+01 
 1.111524e+00 	 2.669880e+01 	 2.674143e+01 	 2.674143e+01 	 5.050787e+01 	 3.701437e+01 
 1.112936e+00 	 2.703676e+01 	 2.708236e+01 	 2.708236e+01 	 5.227638e+01 	 3.824783e+01 
 1.114347e+00 	 2.737472e+01 	 2.742338e+01 	 2.742338e+01 	 5.408904e+01 	 3.951909e+01 
 1.115759e+00 	 2.771268e+01 	 2.776448e+01 	 2.776448e+01 	 5.594650e+01 	 4.082929e+01 
 1.117171e+00 	 2.805064e+01 	 2.810568e+01 	 2.810568e+01 	 5.784943e+01 	 4.217960e+01 
 1.118583e+00 	 2.838860e+01 	 2.844697e+01 	 2.844697e+01 	 5.979851e+01 	 4.357120e+01 
 1.119994e+00 	 2.872656e+01 	 2.878834e+01 	 2.878834e+01 	 6.179440e+01 	 4.500534e+01 
 1.121406e+00 	 2.906452e+01 	 2.912981e+01 	 2.912981e+01 	 6.383779e+01 	 4.648329e+01 
 1.122818e+00 	 2.940248e+01 	 2.947137e+01 	 2.947137e+01 	 6.592935e+01 	 4.800634e+01 
 1.124229e+00 	 2.974044e+01 	 2.981302e+01 	 2.981302e+01 	 6.806977e+01 	 4.957583e+01 
 1.125641e+00 	 3.007839e+01 	 3.015477e+01 	 3.015477e+01 	 7.025975e+01 	 5.119315e+01 
 1.127053e+00 	 3.041635e+01 	 3.049661e+01 	 3.049661e+01 	 7.249999e+01 	 5.285971e+01 
 1.128464e+00 	 3.075431e+01 	 3.083855e+01 	 3.083855e+01 	 7.479118e+01 	 5.457696e+01 
 1.129876e+00 	 3.109227e+01 	 3.118058e+01 	 3.118058e+01 	 7.713403e+01 	 5.634641e+01 
 1.131288e+00 	 3.143023e+01 	 3.152272e+01 	 3.152272e+01 	 7.952926e+01 	 5.816958e+01 
 1.132700e+00 	 3.176819e+01 	 3.186495e+01 	 3.186495e+01 	 8.197758e+01 	 6.004807e+01 
 1.134111e+00 	 3.210615e+01 	 3.220727e+01 	 3.220727e+01 	 8.447972e+01 	 6.198350e+01 
 1.135523e+00 	 3.244411e+01 	 3.254970e+01 	 3.254970e+01 	 8.703640e+01 	 6.397754e+01 
 1.136935e+00 	 3.278207e+01 	 3.289223e+01 	 3.289223e+01 	 8.964835e+01 	 6.603190e+01 
 1.138346e+00 	 3.312003e+01 	 3.323486e+01 	 3.323486e+01 	 9.231631e+01 	 6.814835e+01 
 1.139758e+00 	 3.345799e+01 	 3.357760e+01 	 3.357760e+01 	 9.504103e+01 	 7.032872e+01 


==> Stress_Stretch_Fitting_Results_Radial_Slice5_Isotropic_Model.txt <==
% Lambda [-] 	 Sigma [MPa] 
 1.000000e+00 	 0.000000e+00 	 0.000000e+00 	 0.000000e+00 	 0.000000e+00 	 0.000000e+00 
 1.001733e+00 	 4.754262e-02 	 4.737527e-02 	 4.737527e-02 	 8.577117e-03 	 1.894235e-02 
 1.003466e+00 	 9.508525e-02 	 9.475083e-02 	 9.475083e-02 	 1.723652e-02 	 3.820515e-02 
 1.005200e+00 	 1.426279e-01 	 1.421270e-01 	 1.421270e-01 	 2.606018e-02 	 5.780538e-02 
 1.006933e+00 	 1.901705e-01 	 1.895039e-01 	 1.895039e-01 	 3.512972e-02 	 7.776042e-02 
 1.008666e+00 	 2.377131e-01 	 2.368820e-01 	 2.368820e-01 	 4.452650e-02 	 9.808806e-02 
 1.010399e+00 	 2.852557e-01 	 2.842615e-01 	 2.842615e-01 	 5.433155e-02 	 1.188065e-01 
 1.012132e+00 	 3.327984e-01 	 3.316427e-01 	 3.316427e-01 	 6.462571e-02 	 1.399344e-01 
 1.013865e+00 	 3.803410e-01 	 3.790258e-01 	 3.790258e-01 	 7.548955e-02 	 1.614908e-01 
 1.015599e+00 	 4.278836e-01 	 4.264111e-01 	 4.264111e-01 	 8.700345e-02 	 1.834953e-01 
 1.017332e+00 	 4.754262e-01 	 4.737989e-01 	 4.737989e-01 	 9.924764e-02 	 2.059679e-01 
 1.019065e+00 	 5.229689e-01 	 5.211895e-01 	 5.211895e-01 	 1.123022e-01 	 2.289291e-01 
 1.020798e+00 	 5.705115e-01 	 5.685830e-01 	 5.685830e-01 	 1.262470e-01 	 2.524000e-01 
 1.022531e+00 	 6.180541e-01 	 6.159799e-01 	 6.159799e-01 	 1.411619e-01 	 2.764022e-01 
 1.024265e+00 	 6.655967e-01 	 6.633803e-01 	 6.633803e-01 	 1.571267e-01 	 3.009578e-01 
 1.025998e+00 	 7.131394e-01 	 7.107844e-01 	 7.107844e-01 	 1.742210e-01 	 3.260895e-01 
 1.027731e+00 	 7.606820e-01 	 7.581927e-01 	 7.581927e-01 	 1.925246e-01 	 3.518205e-01 
 1.029464e+00 	 8.082246e-01 	 8.056052e-01 	 8.056052e-01 	 2.121170e-01 	 3.781748e-01 
 1.031197e+00 	 8.557672e-01 	 8.530224e-01 	 8.530224e-01 	 2.330780e-01 	 4.051770e-01 
 1.032930e+00 	 9.033099e-01 	 9.004443e-01 	 9.004443e-01 	 2.554872e-01 	 4.328520e-01 
 1.034664e+00 	 9.508525e-01 	 9.478713e-01 	 9.478713e-01 	 2.794244e-01 	 4.612259e-01 
 1.036397e+00 	 9.983951e-01 	 9.953037e-01 	 9.953037e-01 	 3.049694e-01 	 4.903250e-01 
 1.038130e+00 	 1.045938e+00 	 1.042742e+00 	 1.042742e+00 	 3.322021e-01 	 5.201766e-01 
 1.039863e+00 	 1.093480e+00 	 1.090185e+00 	 1.090185e+00 	 3.612026e-01 	 5.508087e-01 
 1.041596e+00 	 1.141023e+00 	 1.137635e+00 	 1.137635e+00 	 3.920510e-01 	 5.822500e-01 
 1.043330e+00 	 1.188566e+00 	 1.185091e+00 	 1.185091e+00 	 4.248278e-01 	 6.145299e-01 
 1.045063e+00 	 1.236108e+00 	 1.232554e+00 	 1.232554e+00 	 4.596134e-01 	 6.476787e-01 
 1.046796e+00 	 1.283651e+00 	 1.280023e+00 	 1.280023e+00 	 4.964885e-01 	 6.817275e-01 
 1.048529e+00 	 1.331193e+00 	 1.327499e+00 	 1.327499e+00 	 5.355341e-01 	 7.167084e-01 
 1.050262e+00 	 1.378736e+00 	 1.374983e+00 	 1.374983e+00 	 5.768313e-01 	 7.526540e-01 
 1.051995e+00 	 1.426279e+00 	 1.422474e+00 	 1.422474e+00 	 6.204616e-01 	 7.895981e-01 
 1.053729e+00 	 1.473821e+00 	 1.469973e+00 	 1.469973e+00 	 6.665068e-01 	 8.275754e-01 
 1.055462e+00 	 1.521364e+00 	 1.517480e+00 	 1.517480e+00 	 7.150487e-01 	 8.666215e-01 
 1.057195e+00 	 1.568907e+00 	 1.564995e+00 	 1.564995e+00 	 7.661698e-01 	 9.067730e-01 
 1.058928e+00 	 1.616449e+00 	 1.612518e+00 	 1.612518e+00 	 8.199526e-01 	 9.480674e-01 
 1.060661e+00 	 1.663992e+00 	 1.660050e+00 	 1.660050e+00 	 8.764802e-01 	 9.905434e-01 
 1.062395e+00 	 1.711534e+00 	 1.707591e+00 	 1.707591e+00 	 9.358360e-01 	 1.034241e+00 
 1.064128e+00 	 1.759077e+00 	 1.755141e+00 	 1.755141e+00 	 9.981037e-01 	 1.079200e+00 
 1.065861e+00 	 1.806620e+00 	 1.802701e+00 	 1.802701e+00 	 1.063367e+00 	 1.125464e+00 
 1.067594e+00 	 1.854162e+00 	 1.850270e+00 	 1.850270e+00 	 1.131712e+00 	 1.173074e+00 
 1.069327e+00 	 1.901705e+00 	 1.897848e+00 	 1.897848e+00 	 1.203222e+00 	 1.222076e+00 
 1.071060e+00 	 1.949248e+00 	 1.945437e+00 	 1.945437e+00 	 1.277983e+00 	 1.272515e+00 
 1.072794e+00 	 1.996790e+00 	 1.993036e+00 	 1.993036e+00 	 1.356082e+00 	 1.324438e+00 
 1.074527e+00 	 2.044333e+00 	 2.040645e+00 	 2.040645e+00 	 1.437603e+00 	 1.377893e+00 
 1.076260e+00 	 2.091875e+00 	 2.088265e+00 	 2.088265e+00 	 1.522636e+00 	 1.432929e+00 
 1.077993e+00 	 2.139418e+00 	 2.135895e+00 	 2.135895e+00 	 1.611266e+00 	 1.489597e+00 
 1.079726e+00 	 2.186961e+00 	 2.183537e+00 	 2.183537e+00 	 1.703582e+00 	 1.547950e+00 
 1.081460e+00 	 2.234503e+00 	 2.231190e+00 	 2.231190e+00 	 1.799673e+00 	 1.608040e+00 
 1.083193e+00 	 2.282046e+00 	 2.278854e+00 	 2.278854e+00 	 1.899627e+00 	 1.669924e+00 
 1.084926e+00 	 2.329589e+00 	 2.326530e+00 	 2.326530e+00 	 2.003535e+00 	 1.733658e+00 
 1.086659e+00 	 2.377131e+00 	 2.374218e+00 	 2.374218e+00 	 2.111486e+00 	 1.799301e+00 
 1.088392e+00 	 2.424674e+00 	 2.421918e+00 	 2.421918e+00 	 2.223572e+00 	 1.866911e+00 
 1.090125e+00 	 2.472216e+00 	 2.469630e+00 	 2.469630e+00 	 2.339883e+00 	 1.936552e+00 
 1.091859e+00 	 2.519759e+00 	 2.517355e+00 	 2.517355e+00 	 2.460513e+00 	 2.008285e+00 
 1.093592e+00 	 2.567302e+00 	 2.565093e+00 	 2.565093e+00 	 2.585555e+00 	 2.082177e+00 
 1.095325e+00 	 2.614844e+00 	 2.612843e+00 	 2.612843e+00 	 2.715100e+00 	 2.158294e+00 
 1.097058e+00 	 2.662387e+00 	 2.660606e+00 	 2.660606e+00 	 2.849245e+00 	 2.236705e+00 
 1.098791e+00 	 2.709930e+00 	 2.708383e+00 	 2.708383e+00 	 2.988084e+00 	 2.317480e+00 
 1.100525e+00 	 2.757472e+00 	 2.756173e+00 	 2.756173e+00 	 3.131711e+00 	 2.400692e+00 
 1.102258e+00 	 2.805015e+00 	 2.803977e+00 	 2.803977e+00 	 3.280225e+00 	 2.486417e+00 
 1.103991e+00 	 2.852557e+00 	 2.851795e+00 	 2.851795e+00 	 3.433722e+00 	 2.574729e+00 
 1.105724e+00 	 2.900100e+00 	 2.899627e+00 	 2.899627e+00 	 3.592299e+00 	 2.665709e+00 
 1.107457e+00 	 2.947643e+00 	 2.947473e+00 	 2.947473e+00 	 3.756056e+00 	 2.759438e+00 
 1.109190e+00 	 2.995185e+00 	 2.995333e+00 	 2.995333e+00 	 3.925091e+00 	 2.855997e+00 
 1.110924e+00 	 3.042728e+00 	 3.043208e+00 	 3.043208e+00 	 4.099506e+00 	 2.955474e+00 
 1.112657e+00 	 3.090271e+00 	 3.091098e+00 	 3.091098e+00 	 4.279401e+00 	 3.057956e+00 
 1.114390e+00 	 3.137813e+00 	 3.139003e+00 	 3.139003e+00 	 4.464878e+00 	 3.163533e+00 
 1.116123e+00 	 3.185356e+00 	 3.186923e+00 	 3.186923e+00 	 4.656040e+00 	 3.272298e+00 
 1.117856e+00 	 3.232898e+00 	 3.234859e+00 	 3.234859e+00 	 4.852990e+00 	 3.384347e+00 
 1.119590e+00 	 3.280441e+00 	 3.282810e+00 	 3.282810e+00 	 5.055833e+00 	 3.499777e+00 
 1.121323e+00 	 3.327984e+00 	 3.330776e+00 	 3.330776e+00 	 5.264673e+00 	 3.618689e+00 
 1.123056e+00 	 3.375526e+00 	 3.378759e+00 	 3.378759e+00 	 5.479618e+00 	 3.741187e+00 
 1.124789e+00 	 3.423069e+00 	 3.426758e+00 	 3.426758e+00 	 5.700775e+00 	 3.867377e+00 
 1.126522e+00 	 3.470612e+00 	 3.474773e+00 	 3.474773e+00 	 5.928251e+00 	 3.997368e+00 
 1.128255e+00 	 3.518154e+00 	 3.522804e+00 	 3.522804e+00 	 6.162155e+00 	 4.131271e+00 
 1.129989e+00 	 3.565697e+00 	 3.570852e+00 	 3.570852e+00 	 6.402597e+00 	 4.269204e+00 
 1.131722e+00 	 3.613239e+00 	 3.618917e+00 	 3.618917e+00 	 6.649689e+00 	 4.411283e+00 
 1.133455e+00 	 3.660782e+00 	 3.666999e+00 	 3.666999e+00 	 6.903542e+00 	 4.557631e+00 
 1.135188e+00 	 3.708325e+00 	 3.715098e+00 	 3.715098e+00 	 7.164268e+00 	 4.708372e+00 
 1.136921e+00 	 3.755867e+00 	 3.763215e+00 	 3.763215e+00 	 7.431981e+00 	 4.863634e+00 
 1.138655e+00 	 3.803410e+00 	 3.811348e+00 	 3.811348e+00 	 7.706797e+00 	 5.023551e+00 
 1.140388e+00 	 3.850953e+00 	 3.859500e+00 	 3.859500e+00 	 7.988831e+00 	 5.188256e+00 
 1.142121e+00 	 3.898495e+00 	 3.907669e+00 	 3.907669e+00 	 8.278200e+00 	 5.357888e+00 
 1.143854e+00 	 3.946038e+00 	 3.955857e+00 	 3.955857e+00 	 8.575022e+00 	 5.532592e+00 
 1.145587e+00 	 3.993580e+00 	 4.004062e+00 	 4.004062e+00 	 8.879415e+00 	 5.712512e+00 
 1.147320e+00 	 4.041123e+00 	 4.052286e+00 	 4.052286e+00 	 9.191500e+00 	 5.897801e+00 
 1.149054e+00 	 4.088666e+00 	 4.100528e+00 	 4.100528e+00 	 9.511397e+00 	 6.088612e+00 
 1.150787e+00 	 4.136208e+00 	 4.148789e+00 	 4.148789e+00 	 9.839230e+00 	 6.285104e+00 
 1.152520e+00 	 4.183751e+00 	 4.197069e+00 	 4.197069e+00 	 1.017512e+01 	 6.487441e+00 
 1.154253e+00 	 4.231294e+00 	 4.245368e+00 	 4.245368e+00 	 1.051919e+01 	 6.695790e+00 
 1.155986e+00 	 4.278836e+00 	 4.293686e+00 	 4.293686e+00 	 1.087157e+01 	 6.910323e+00 
 1.157720e+00 	 4.326379e+00 	 4.342023e+00 	 4.342023e+00 	 1.123239e+01 	 7.131216e+00 
 1.159453e+00 	 4.373921e+00 	 4.390380e+00 	 4.390380e+00 	 1.160176e+01 	 7.358651e+00 
 1.161186e+00 	 4.421464e+00 	 4.438756e+00 	 4.438756e+00 	 1.197983e+01 	 7.592813e+00 
 1.162919e+00 	 4.469007e+00 	 4.487152e+00 	 4.487152e+00 	 1.236672e+01 	 7.833895e+00 
 1.164652e+00 	 4.516549e+00 	 4.535568e+00 	 4.535568e+00 	 1.276256e+01 	 8.082091e+00 
 1.166385e+00 	 4.564092e+00 	 4.584004e+00 	 4.584004e+00 	 1.316748e+01 	 8.337605e+00 
 1.168119e+00 	 4.611635e+00 	 4.632461e+00 	 4.632461e+00 	 1.358162e+01 	 8.600641e+00 
 1.169852e+00 	 4.659177e+00 	 4.680937e+00 	 4.680937e+00 	 1.400511e+01 	 8.871412e+00 
 1.171585e+00 	 4.706720e+00 	 4.729435e+00 	 4.729435e+00 	 1.443809e+01 	 9.150137e+00 


==> Stress_Stretch_Fitting_Results_Slice5_HGO_Anisotropic_Model.txt <==
% Lambda [-] 	 Sigma [MPa] 
 1.000000e+00 	 0.000000e+00 	 1.000000e+00 	 0.000000e+00 
 1.001733e+00 	 4.674444e-02 	 1.001412e+00 	 1.768789e-01 
 1.003466e+00 	 9.348915e-02 	 1.002823e+00 	 3.548461e-01 
 1.005200e+00 	 1.402344e-01 	 1.004235e+00 	 5.340154e-01 
 1.006933e+00 	 1.869805e-01 	 1.005647e+00 	 7.145037e-01 
 1.008666e+00 	 2.337278e-01 	 1.007058e+00 	 8.964299e-01 
 1.010399e+00 	 2.804763e-01 	 1.008470e+00 	 1.079916e+00 
 1.012132e+00 	 3.272266e-01 	 1.009882e+00 	 1.265087e+00 
 1.013865e+00 	 3.739788e-01 	 1.011294e+00 	 1.452072e+00 
 1.015599e+00 	 4.207331e-01 	 1.012705e+00 	 1.641001e+00 
 1.017332e+00 	 4.674899e-01 	 1.014117e+00 	 1.832010e+00 
 1.019065e+00 	 5.142494e-01 	 1.015529e+00 	 2.025238e+00 
 1.020798e+00 	 5.610119e-01 	 1.016940e+00 	 2.220828e+00 
 1.022531e+00 	 6.077776e-01 	 1.018352e+00 	 2.418927e+00 
 1.024265e+00 	 6.545469e-01 	 1.019764e+00 	 2.619687e+00 
 1.025998e+00 	 7.013198e-01 	 1.021175e+00 	 2.823266e+00 
 1.027731e+00 	 7.480968e-01 	 1.022587e+00 	 3.029823e+00 
 1.029464e+00 	 7.948780e-01 	 1.023999e+00 	 3.239528e+00 
 1.031197e+00 	 8.416637e-01 	 1.025411e+00 	 3.452552e+00 
 1.032930e+00 	 8.884542e-01 	 1.026822e+00 	 3.669074e+00 
 1.034664e+00 	 9.352497e-01 	 1.028234e+00 	 3.889279e+00 
 1.036397e+00 	 9.820504e-01 	 1.029646e+00 	 4.113359e+00 
 1.038130e+00 	 1.028857e+00 	 1.031057e+00 	 4.341512e+00 
 1.039863e+00 	 1.075669e+00 	 1.032469e+00 	 4.573945e+00 
 1.041596e+00 	 1.122487e+00 	 1.033881e+00 	 4.810872e+00 
 1.043330e+00 	 1.169311e+00 	 1.035292e+00 	 5.052513e+00 
 1.045063e+00 	 1.216141e+00 	 1.036704e+00 	 5.299101e+00 
 1.046796e+00 	 1.262979e+00 	 1.038116e+00 	 5.550874e+00 
 1.048529e+00 	 1.309823e+00 	 1.039528e+00 	 5.808082e+00 
 1.050262e+00 	 1.356674e+00 	 1.040939e+00 	 6.070985e+00 
 1.051995e+00 	 1.403533e+00 	 1.042351e+00 	 6.339851e+00 
 1.053729e+00 	 1.450399e+00 	 1.043763e+00 	 6.614964e+00 
 1.055462e+00 	 1.497274e+00 	 1.045174e+00 	 6.896614e+00 
 1.057195e+00 	 1.544156e+00 	 1.046586e+00 	 7.185108e+00 
 1.058928e+00 	 1.591047e+00 	 1.047998e+00 	 7.480764e+00 
 1.060661e+00 	 1.637946e+00 	 1.049409e+00 	 7.783914e+00 
 1.062395e+00 	 1.684854e+00 	 1.050821e+00 	 8.094905e+00 
 1.064128e+00 	 1.731770e+00 	 1.052233e+00 	 8.414098e+00 
 1.065861e+00 	 1.778696e+00 	 1.053644e+00 	 8.741872e+00 
 1.067594e+00 	 1.825632e+00 	 1.055056e+00 	 9.078621e+00 
 1.069327e+00 	 1.872577e+00 	 1.056468e+00 	 9.424758e+00 
 1.071060e+00 	 1.919532e+00 	 1.057880e+00 	 9.780714e+00 
 1.072794e+00 	 1.966497e+00 	 1.059291e+00 	 1.014694e+01 
 1.074527e+00 	 2.013472e+00 	 1.060703e+00 	 1.052391e+01 
 1.076260e+00 	 2.060458e+00 	 1.062115e+00 	 1.091212e+01 
 1.077993e+00 	 2.107454e+00 	 1.063526e+00 	 1.131208e+01 
 1.079726e+00 	 2.154461e+00 	 1.064938e+00 	 1.172433e+01 
 1.081460e+00 	 2.201480e+00 	 1.066350e+00 	 1.214945e+01 
 1.083193e+00 	 2.248509e+00 	 1.067761e+00 	 1.258803e+01 
 1.084926e+00 	 2.295551e+00 	 1.069173e+00 	 1.304069e+01 
 1.086659e+00 	 2.342604e+00 	 1.070585e+00 	 1.350809e+01 
 1.088392e+00 	 2.389668e+00 	 1.071997e+00 	 1.399090e+01 
 1.090125e+00 	 2.436745e+00 	 1.073408e+00 	 1.448986e+01 
 1.091859e+00 	 2.483835e+00 	 1.074820e+00 	 1.500571e+01 
 1.093592e+00 	 2.530936e+00 	 1.076232e+00 	 1.553925e+01 
 1.095325e+00 	 2.578051e+00 	 1.077643e+00 	 1.609131e+01 
 1.097058e+00 	 2.625178e+00 	 1.079055e+00 	 1.666277e+01 
 1.098791e+00 	 2.672319e+00 	 1.080467e+00 	 1.725454e+01 
 1.100525e+00 	 2.719473e+00 	 1.081878e+00 	 1.786758e+01 
 1.102258e+00 	 2.766640e+00 	 1.083290e+00 	 1.850293e+01 
 1.103991e+00 	 2.813821e+00 	 1.084702e+00 	 1.916163e+01 
 1.105724e+00 	 2.861016e+00 	 1.086114e+00 	 1.984482e+01 
 1.107457e+00 	 2.908225e+00 	 1.087525e+00 	 2.055367e+01 
 1.109190e+00 	 2.955448e+00 	 1.088937e+00 	 2.128943e+01 
 1.110924e+00 	 3.002686e+00 	 1.090349e+00 	 2.205341e+01 
 1.112657e+00 	 3.049938e+00 	 1.091760e+00 	 2.284698e+01 
 1.114390e+00 	 3.097205e+00 	 1.093172e+00 	 2.367161e+01 
 1.116123e+00 	 3.144487e+00 	 1.094584e+00 	 2.452881e+01 
 1.117856e+00 	 3.191784e+00 	 1.095995e+00 	 2.542019e+01 
 1.119590e+00 	 3.239097e+00 	 1.097407e+00 	 2.634747e+01 
 1.121323e+00 	 3.286425e+00 	 1.098819e+00 	 2.731242e+01 
 1.123056e+00 	 3.333768e+00 	 1.100230e+00 	 2.831695e+01 
 1.124789e+00 	 3.381128e+00 	 1.101642e+00 	 2.936304e+01 
 1.126522e+00 	 3.428504e+00 	 1.103054e+00 	 3.045279e+01 
 1.128255e+00 	 3.475896e+00 	 1.104466e+00 	 3.158844e+01 
 1.129989e+00 	 3.523304e+00 	 1.105877e+00 	 3.277231e+01 
 1.131722e+00 	 3.570729e+00 	 1.107289e+00 	 3.400690e+01 
 1.133455e+00 	 3.618170e+00 	 1.108701e+00 	 3.529481e+01 
 1.135188e+00 	 3.665629e+00 	 1.110112e+00 	 3.663882e+01 
 1.136921e+00 	 3.713105e+00 	 1.111524e+00 	 3.804184e+01 
 1.138655e+00 	 3.760597e+00 	 1.112936e+00 	 3.950697e+01 
 1.140388e+00 	 3.808108e+00 	 1.114347e+00 	 4.103747e+01 
 1.142121e+00 	 3.855636e+00 	 1.115759e+00 	 4.263680e+01 
 1.143854e+00 	 3.903181e+00 	 1.117171e+00 	 4.430862e+01 
 1.145587e+00 	 3.950745e+00 	 1.118583e+00 	 4.605681e+01 
 1.147320e+00 	 3.998327e+00 	 1.119994e+00 	 4.788546e+01 
 1.149054e+00 	 4.045927e+00 	 1.121406e+00 	 4.979892e+01 
 1.150787e+00 	 4.093545e+00 	 1.122818e+00 	 5.180178e+01 
 1.152520e+00 	 4.141182e+00 	 1.124229e+00 	 5.389893e+01 
 1.154253e+00 	 4.188838e+00 	 1.125641e+00 	 5.609552e+01 
 1.155986e+00 	 4.236512e+00 	 1.127053e+00 	 5.839705e+01 
 1.157720e+00 	 4.284206e+00 	 1.128464e+00 	 6.080932e+01 
 1.159453e+00 	 4.331918e+00 	 1.129876e+00 	 6.333849e+01 
 1.161186e+00 	 4.379651e+00 	 1.131288e+00 	 6.599110e+01 
 1.162919e+00 	 4.427402e+00 	 1.132700e+00 	 6.877411e+01 
 1.164652e+00 	 4.475174e+00 	 1.134111e+00 	 7.169489e+01 
 1.166385e+00 	 4.522965e+00 	 1.135523e+00 	 7.476125e+01 
 1.168119e+00 	 4.570776e+00 	 1.136935e+00 	 7.798154e+01 
 1.169852e+00 	 4.618607e+00 	 1.138346e+00 	 8.136457e+01 
 1.171585e+00 	 4.666459e+00 	 1.139758e+00 	 8.491977e+01 

